Inserting or Stretching Points in Finite Difference Discretizations

Partial differential equations sometimes have critical points where the solution or some of its derivatives are discontinuous. The simplest example is a discontinuity in the initial condition. It is well known that those decrease the accuracy of finite difference methods. A common remedy is to stretch the grid, such that many more grid points are present near the critical points, and fewer where the solution is deemed smooth. An alternative solution is to insert points such that the discontinuities fall in the middle of two grid points. This paper compares the accuracy of both approaches in the context of the pricing of financial derivative contracts in the Black-Scholes model and proposes a new fast and simple stretching function.

==> stretching-convergence-am-alpha0.1.txt <==
S Transformation I Error
100.0 NEARLY_UNIFORM 125 0.002188521159751211
100.0 NEARLY_UNIFORM 126 0.0021707113077589213
100.0 NEARLY_UNIFORM 127 0.0021585004720492407
100.0 NEARLY_UNIFORM 128 0.0020823853300075967
100.0 NEARLY_UNIFORM 129 0.0020826750767932722
100.0 NEARLY_UNIFORM 130 0.0020830935555196106
100.0 NEARLY_UNIFORM 131 0.0020110084379716398
100.0 NEARLY_UNIFORM 132 0.0019972861872945558
100.0 NEARLY_UNIFORM 133 0.0019812959239740024
100.0 NEARLY_UNIFORM 134 0.0018925645294194382
100.0 NEARLY_UNIFORM 135 0.0018824333232467794
100.0 NEARLY_UNIFORM 136 0.0018765257901716126
100.0 NEARLY_UNIFORM 137 0.0018205156831685443
100.0 NEARLY_UNIFORM 138 0.0018200015570695172
100.0 NEARLY_UNIFORM 139 0.0018171141047940154
100.0 NEARLY_UNIFORM 140 0.001748883834980397
100.0 NEARLY_UNIFORM 141 0.001735728359617994
100.0 NEARLY_UNIFORM 142 0.0017226723981051961
100.0 NEARLY_UNIFORM 143 0.0016555863164686713
100.0 NEARLY_UNIFORM 144 0.0016504824205298974
100.0 NEARLY_UNIFORM 145 0.0016485661031460097
100.0 NEARLY_UNIFORM 146 0.0016035413028641088
100.0 NEARLY_UNIFORM 147 0.0016006291146863916
100.0 NEARLY_UNIFORM 148 0.001594719354417684
100.0 NEARLY_UNIFORM 149 0.0015333216342430234
100.0 NEARLY_UNIFORM 150 0.0015226280201723341
100.0 NEARLY_UNIFORM 151 0.0015136836494820116
100.0 NEARLY_UNIFORM 152 0.001463017052605764
100.0 NEARLY_UNIFORM 153 0.0014607624925364604
100.0 NEARLY_UNIFORM 154 0.001459638486438486
100.0 NEARLY_UNIFORM 155 0.0014192599479505574
100.0 NEARLY_UNIFORM 156 0.0014140303179352998
100.0 NEARLY_UNIFORM 157 0.0014068683611991872
100.0 NEARLY_UNIFORM 158 0.0013545440113009732
100.0 NEARLY_UNIFORM 159 0.0013470431933528815
100.0 NEARLY_UNIFORM 160 0.0013414544221532765
100.0 NEARLY_UNIFORM 161 0.0013031126327236464
100.0 NEARLY_UNIFORM 162 0.0013020939033818735
100.0 NEARLY_UNIFORM 163 0.0013009192063204722
100.0 NEARLY_UNIFORM 164 0.0012634021029285236
100.0 NEARLY_UNIFORM 165 0.0012568314322489726
100.0 NEARLY_UNIFORM 166 0.0012495755430022015
100.0 NEARLY_UNIFORM 167 0.0012067258518184687
100.0 NEARLY_UNIFORM 168 0.0012018687604609113
100.0 NEARLY_UNIFORM 169 0.0011986675184445517
100.0 NEARLY_UNIFORM 170 0.0011681578765374567
100.0 NEARLY_UNIFORM 171 0.0011668845282803986
100.0 NEARLY_UNIFORM 172 0.001164673564135299
100.0 NEARLY_UNIFORM 173 0.0011293826094211923
100.0 NEARLY_UNIFORM 174 0.0011232710680850744
100.0 NEARLY_UNIFORM 175 0.0011172958593030913
100.0 NEARLY_UNIFORM 176 0.0010831486232412146
100.0 NEARLY_UNIFORM 177 0.0010805989471931454
100.0 NEARLY_UNIFORM 178 0.00107912933050347
100.0 NEARLY_UNIFORM 179 0.001053375846488791
100.0 NEARLY_UNIFORM 180 0.0010511902541656681
100.0 NEARLY_UNIFORM 181 0.0010477928818222182
100.0 NEARLY_UNIFORM 182 0.00101636645373393
100.0 NEARLY_UNIFORM 183 0.0010115342209484623
100.0 NEARLY_UNIFORM 184 0.0010074369664669902
100.0 NEARLY_UNIFORM 185 9.804671835214052E-4
100.0 NEARLY_UNIFORM 186 9.790758607195471E-4
100.0 NEARLY_UNIFORM 187 9.780552012017552E-4
100.0 NEARLY_UNIFORM 188 9.548650245987389E-4
100.0 NEARLY_UNIFORM 189 9.516008741821125E-4
100.0 NEARLY_UNIFORM 190 9.476659068115012E-4
100.0 NEARLY_UNIFORM 191 9.202061071142964E-4
100.0 NEARLY_UNIFORM 192 9.16594330995224E-4
100.0 NEARLY_UNIFORM 193 9.138160391319872E-4
100.0 NEARLY_UNIFORM 194 8.925004255235791E-4
100.0 NEARLY_UNIFORM 195 8.915624816143719E-4
100.0 NEARLY_UNIFORM 196 8.904871844697126E-4
100.0 NEARLY_UNIFORM 197 8.684487600874036E-4
100.0 NEARLY_UNIFORM 198 8.650180872180613E-4
100.0 NEARLY_UNIFORM 199 8.61479807897858E-4
100.0 NEARLY_UNIFORM 200 8.380610853881976E-4
100.0 NEARLY_UNIFORM 201 8.356425220812369E-4
100.0 NEARLY_UNIFORM 202 8.339525123384206E-4
100.0 NEARLY_UNIFORM 203 8.156278401676431E-4
100.0 NEARLY_UNIFORM 204 8.143217674172476E-4
100.0 NEARLY_UNIFORM 205 8.125495926440962E-4
100.0 NEARLY_UNIFORM 206 7.91735779384517E-4
100.0 NEARLY_UNIFORM 207 7.883293156956128E-4
100.0 NEARLY_UNIFORM 208 7.852519663940072E-4
100.0 NEARLY_UNIFORM 209 7.660043536832362E-4
100.0 NEARLY_UNIFORM 210 7.645005408454253E-4
100.0 NEARLY_UNIFORM 211 7.632943310733609E-4
100.0 NEARLY_UNIFORM 212 7.472210125962775E-4
100.0 NEARLY_UNIFORM 213 7.455511560552353E-4
100.0 NEARLY_UNIFORM 214 7.433650532275848E-4
100.0 NEARLY_UNIFORM 215 7.246760214583148E-4
100.0 NEARLY_UNIFORM 216 7.219906831350542E-4
100.0 NEARLY_UNIFORM 217 7.198452645393871E-4
100.0 NEARLY_UNIFORM 218 7.033784805070553E-4
100.0 NEARLY_UNIFORM 219 7.023088687336809E-4
100.0 NEARLY_UNIFORM 220 7.01332429688506E-4
100.0 NEARLY_UNIFORM 221 6.866901355886412E-4
100.0 NEARLY_UNIFORM 222 6.846749436517641E-4
100.0 NEARLY_UNIFORM 223 6.824415799258077E-4
100.0 NEARLY_UNIFORM 224 6.661273502013287E-4
100.0 NEARLY_UNIFORM 225 6.642459397818712E-4
100.0 NEARLY_UNIFORM 226 6.627090131177127E-4
100.0 NEARLY_UNIFORM 227 6.48789477407874E-4
100.0 NEARLY_UNIFORM 228 6.478658179780439E-4
100.0 NEARLY_UNIFORM 229 6.468632717266942E-4
100.0 NEARLY_UNIFORM 230 6.330547104251849E-4
100.0 NEARLY_UNIFORM 231 6.31037811931634E-4
100.0 NEARLY_UNIFORM 232 6.289776302139671E-4
100.0 NEARLY_UNIFORM 233 6.149178932739474E-4
100.0 NEARLY_UNIFORM 234 6.134743493184658E-4
100.0 NEARLY_UNIFORM 235 6.123460122404722E-4
100.0 NEARLY_UNIFORM 236 6.008168255045021E-4
100.0 NEARLY_UNIFORM 237 5.997925610463639E-4
100.0 NEARLY_UNIFORM 238 5.985474208722863E-4
100.0 NEARLY_UNIFORM 239 5.857854864093071E-4
100.0 NEARLY_UNIFORM 240 5.840292457746088E-4
100.0 NEARLY_UNIFORM 241 5.824327481649405E-4
100.0 NEARLY_UNIFORM 242 5.704828362951275E-4
100.0 NEARLY_UNIFORM 243 5.693956069743322E-4
100.0 NEARLY_UNIFORM 244 5.685783826558932E-4
100.0 NEARLY_UNIFORM 245 5.577664884679479E-4
100.0 NEARLY_UNIFORM 246 5.565577862851612E-4
100.0 NEARLY_UNIFORM 247 5.550779752985235E-4
100.0 NEARLY_UNIFORM 248 5.433589150296569E-4
100.0 NEARLY_UNIFORM 249 5.419650151337052E-4
100.0 NEARLY_UNIFORM 250 5.40715368162914E-4
100.0 NEARLY_UNIFORM 251 5.305445639782747E-4
100.0 NEARLY_UNIFORM 252 5.296507069605383E-4
100.0 NEARLY_UNIFORM 253 5.288629240451925E-4
100.0 NEARLY_UNIFORM 254 5.189422954581246E-4
100.0 NEARLY_UNIFORM 255 5.176100868631295E-4
100.0 NEARLY_UNIFORM 256 5.162097986115555E-4
100.0 NEARLY_UNIFORM 257 5.056415455424457E-4
100.0 NEARLY_UNIFORM 258 5.044930591058261E-4
100.0 NEARLY_UNIFORM 259 5.034434205057892E-4
100.0 NEARLY_UNIFORM 260 4.944370135833154E-4
100.0 NEARLY_UNIFORM 261 4.936564782660469E-4
100.0 NEARLY_UNIFORM 262 4.927745535194816E-4
100.0 NEARLY_UNIFORM 263 4.835657848758501E-4
100.0 NEARLY_UNIFORM 264 4.822835700348804E-4
100.0 NEARLY_UNIFORM 265 4.810067227678516E-4
100.0 NEARLY_UNIFORM 266 4.718984019582706E-4
100.0 NEARLY_UNIFORM 267 4.709112540925986E-4
100.0 NEARLY_UNIFORM 268 4.700025546346964E-4
100.0 NEARLY_UNIFORM 269 4.6154438742718185E-4
100.0 NEARLY_UNIFORM 270 4.608178138640895E-4
100.0 NEARLY_UNIFORM 271 4.598999215748023E-4
100.0 NEARLY_UNIFORM 272 4.516913642289566E-4
100.0 NEARLY_UNIFORM 273 4.5056338932703E-4
100.0 NEARLY_UNIFORM 274 4.494579617784211E-4
100.0 NEARLY_UNIFORM 275 4.415382852283045E-4
100.0 NEARLY_UNIFORM 276 4.409087616572549E-4
100.0 NEARLY_UNIFORM 277 4.4034495329015044E-4
100.0 NEARLY_UNIFORM 278 4.3280598965189654E-4
100.0 NEARLY_UNIFORM 279 4.3198638112951215E-4
100.0 NEARLY_UNIFORM 280 4.3113900866043053E-4
100.0 NEARLY_UNIFORM 281 4.2336465670356205E-4
100.0 NEARLY_UNIFORM 282 4.223704741370682E-4
100.0 NEARLY_UNIFORM 283 4.2151319349326144E-4
100.0 NEARLY_UNIFORM 284 4.145863260340832E-4
100.0 NEARLY_UNIFORM 285 4.139240224780849E-4
100.0 NEARLY_UNIFORM 286 4.133741822043291E-4
100.0 NEARLY_UNIFORM 287 4.0646926112675175E-4
100.0 NEARLY_UNIFORM 288 4.055133085323348E-4
100.0 NEARLY_UNIFORM 289 4.0461019008297683E-4
100.0 NEARLY_UNIFORM 290 3.9717401343519754E-4
100.0 NEARLY_UNIFORM 291 3.96460903925977E-4
100.0 NEARLY_UNIFORM 292 3.958815923006398E-4
100.0 NEARLY_UNIFORM 293 3.8978277240975245E-4
100.0 NEARLY_UNIFORM 294 3.8925001891509936E-4
100.0 NEARLY_UNIFORM 295 3.885151996474434E-4
100.0 NEARLY_UNIFORM 296 3.8178289903889606E-4
100.0 NEARLY_UNIFORM 297 3.808925826476184E-4
100.0 NEARLY_UNIFORM 298 3.800538664631148E-4
100.0 NEARLY_UNIFORM 299 3.7336629544437727E-4
100.0 NEARLY_UNIFORM 300 3.728003192025042E-4
100.0 NEARLY_UNIFORM 301 3.7224729696649916E-4
100.0 NEARLY_UNIFORM 302 3.6625221223385296E-4
100.0 NEARLY_UNIFORM 303 3.655805617368557E-4
100.0 NEARLY_UNIFORM 304 3.6481988521330777E-4
100.0 NEARLY_UNIFORM 305 3.586557349217756E-4
100.0 NEARLY_UNIFORM 306 3.578825593484325E-4
100.0 NEARLY_UNIFORM 307 3.57184245546982E-4
100.0 NEARLY_UNIFORM 308 3.5161049548992906E-4
100.0 NEARLY_UNIFORM 309 3.510880693191609E-4
100.0 NEARLY_UNIFORM 310 3.506058000128931E-4
100.0 NEARLY_UNIFORM 311 3.449026644011255E-4
100.0 NEARLY_UNIFORM 312 3.443342086919543E-4
100.0 NEARLY_UNIFORM 313 3.4363515303681424E-4
100.0 NEARLY_UNIFORM 314 3.3823956315703896E-4
100.0 NEARLY_UNIFORM 315 3.3757433081404997E-4
100.0 NEARLY_UNIFORM 316 3.3698539725968146E-4
100.0 NEARLY_UNIFORM 317 3.317243395040137E-4
100.0 NEARLY_UNIFORM 318 3.311601121085417E-4
100.0 NEARLY_UNIFORM 319 3.306004405461138E-4
100.0 NEARLY_UNIFORM 320 3.2526844525371246E-4
100.0 NEARLY_UNIFORM 321 3.2462105574815325E-4
100.0 NEARLY_UNIFORM 322 3.239959775278578E-4
100.0 NEARLY_UNIFORM 323 3.188617984557496E-4
100.0 NEARLY_UNIFORM 324 3.1823166478694986E-4
100.0 NEARLY_UNIFORM 325 3.1774046528365574E-4
100.0 NEARLY_UNIFORM 326 3.129641540100536E-4
100.0 NEARLY_UNIFORM 327 3.1245465071005896E-4
100.0 NEARLY_UNIFORM 328 3.1187839088175906E-4
100.0 NEARLY_UNIFORM 329 3.070521658701253E-4
100.0 NEARLY_UNIFORM 330 3.0632131335384116E-4
100.0 NEARLY_UNIFORM 331 3.055950951313946E-4
100.0 NEARLY_UNIFORM 332 3.0090449654096574E-4
100.0 NEARLY_UNIFORM 333 3.004201412135643E-4
100.0 NEARLY_UNIFORM 334 2.999762690167884E-4
100.0 NEARLY_UNIFORM 335 2.95574036664803E-4
100.0 NEARLY_UNIFORM 336 2.950591202637298E-4
100.0 NEARLY_UNIFORM 337 2.944812439320543E-4
100.0 NEARLY_UNIFORM 338 2.8972206673483214E-4
100.0 NEARLY_UNIFORM 339 2.8914100727028824E-4
100.0 NEARLY_UNIFORM 340 2.887094470080953E-4
100.0 NEARLY_UNIFORM 341 2.8464339502765057E-4
100.0 NEARLY_UNIFORM 342 2.842486495522323E-4
100.0 NEARLY_UNIFORM 343 2.8381795460497017E-4
100.0 NEARLY_UNIFORM 344 2.7970564707846535E-4
100.0 NEARLY_UNIFORM 345 2.791498955865279E-4
100.0 NEARLY_UNIFORM 346 2.784896768099898E-4
100.0 NEARLY_UNIFORM 347 2.7449149056035793E-4
100.0 NEARLY_UNIFORM 348 2.740954520676908E-4
100.0 NEARLY_UNIFORM 349 2.736294271370454E-4
100.0 NEARLY_UNIFORM 350 2.698776844081152E-4
100.0 NEARLY_UNIFORM 351 2.696311870007406E-4
100.0 NEARLY_UNIFORM 352 2.6936523740062057E-4
100.0 NEARLY_UNIFORM 353 2.6581386631896464E-4
100.0 NEARLY_UNIFORM 354 2.653311414313464E-4
100.0 NEARLY_UNIFORM 355 2.6488228121746005E-4
100.0 NEARLY_UNIFORM 356 2.6118536602126596E-4
100.0 NEARLY_UNIFORM 357 2.608303259137301E-4
100.0 NEARLY_UNIFORM 358 2.6050325292281684E-4
100.0 NEARLY_UNIFORM 359 2.5710604559581185E-4
100.0 NEARLY_UNIFORM 360 2.566818405922433E-4
100.0 NEARLY_UNIFORM 361 2.5623395858342946E-4
100.0 NEARLY_UNIFORM 362 2.5256139932938737E-4
100.0 NEARLY_UNIFORM 363 2.520288269156623E-4
100.0 NEARLY_UNIFORM 364 2.5156195610609444E-4
100.0 NEARLY_UNIFORM 365 2.4813868311390763E-4
100.0 NEARLY_UNIFORM 366 2.478198488198302E-4
100.0 NEARLY_UNIFORM 367 2.474585330363155E-4
100.0 NEARLY_UNIFORM 368 2.4401193952439115E-4
100.0 NEARLY_UNIFORM 369 2.4368015711395685E-4
100.0 NEARLY_UNIFORM 370 2.4335489831983637E-4
100.0 NEARLY_UNIFORM 371 2.403837194009384E-4
100.0 NEARLY_UNIFORM 372 2.400998130642762E-4
100.0 NEARLY_UNIFORM 373 2.3977821089005147E-4
100.0 NEARLY_UNIFORM 374 2.3684269322910012E-4
100.0 NEARLY_UNIFORM 375 2.3658225976230796E-4
100.0 NEARLY_UNIFORM 376 2.3631207189556136E-4
100.0 NEARLY_UNIFORM 377 2.3337757030805761E-4
100.0 NEARLY_UNIFORM 378 2.3299941838761384E-4
100.0 NEARLY_UNIFORM 379 2.3275587155602295E-4
100.0 NEARLY_UNIFORM 380 2.299764084741085E-4
100.0 NEARLY_UNIFORM 381 2.2963894629768333E-4
100.0 NEARLY_UNIFORM 382 2.2932243393913865E-4
100.0 NEARLY_UNIFORM 383 2.2657359345767958E-4
100.0 NEARLY_UNIFORM 384 2.2634519258879493E-4
100.0 NEARLY_UNIFORM 385 2.260606853168312E-4
100.0 NEARLY_UNIFORM 386 2.2318014282074472E-4
100.0 NEARLY_UNIFORM 387 2.228604172822557E-4
100.0 NEARLY_UNIFORM 388 2.2253088463664028E-4
100.0 NEARLY_UNIFORM 389 2.19699319733202E-4
100.0 NEARLY_UNIFORM 390 2.19339815169306E-4
100.0 NEARLY_UNIFORM 391 2.190456563635479E-4
100.0 NEARLY_UNIFORM 392 2.1625353753051968E-4
100.0 NEARLY_UNIFORM 393 2.1595128219153992E-4
100.0 NEARLY_UNIFORM 394 2.156611863952662E-4
100.0 NEARLY_UNIFORM 395 2.1306724622682793E-4
100.0 NEARLY_UNIFORM 396 2.1279639141535966E-4
100.0 NEARLY_UNIFORM 397 2.1259286764063745E-4
100.0 NEARLY_UNIFORM 398 2.1015970386883964E-4
100.0 NEARLY_UNIFORM 399 2.0992942784303636E-4
100.0 NEARLY_UNIFORM 400 2.0963649981897703E-4
100.0 NEARLY_UNIFORM 401 2.07327464171847E-4
100.0 NEARLY_UNIFORM 402 2.0701835032888027E-4
100.0 NEARLY_UNIFORM 403 2.067701793162513E-4
100.0 NEARLY_UNIFORM 404 2.041690778220584E-4
100.0 NEARLY_UNIFORM 405 2.0389879975279968E-4
100.0 NEARLY_UNIFORM 406 2.0360264790220128E-4
100.0 NEARLY_UNIFORM 407 2.0130831402553895E-4
100.0 NEARLY_UNIFORM 408 2.010317250968896E-4
100.0 NEARLY_UNIFORM 409 2.007584566889875E-4
100.0 NEARLY_UNIFORM 410 1.984121536828809E-4
100.0 NEARLY_UNIFORM 411 1.9816494842750387E-4
100.0 NEARLY_UNIFORM 412 1.9787807575344374E-4
100.0 NEARLY_UNIFORM 413 1.9548984595019192E-4
100.0 NEARLY_UNIFORM 414 1.9519255928823753E-4
100.0 NEARLY_UNIFORM 415 1.9488877572904073E-4
100.0 NEARLY_UNIFORM 416 1.9227336047134003E-4
100.0 NEARLY_UNIFORM 417 1.919174314970462E-4
100.0 NEARLY_UNIFORM 418 1.91630933922049E-4
100.0 NEARLY_UNIFORM 419 1.8936771382893625E-4
100.0 NEARLY_UNIFORM 420 1.8907704910908762E-4
100.0 NEARLY_UNIFORM 421 1.8881227391087663E-4
100.0 NEARLY_UNIFORM 422 1.8648248629737907E-4
100.0 NEARLY_UNIFORM 423 1.862722666334804E-4
100.0 NEARLY_UNIFORM 424 1.8604911315112105E-4
100.0 NEARLY_UNIFORM 425 1.838873432973287E-4
100.0 NEARLY_UNIFORM 426 1.835909941405589E-4
100.0 NEARLY_UNIFORM 427 1.8329904789116114E-4
100.0 NEARLY_UNIFORM 428 1.8108030459629276E-4
100.0 NEARLY_UNIFORM 429 1.8074720032412728E-4
100.0 NEARLY_UNIFORM 430 1.8053381779470357E-4
100.0 NEARLY_UNIFORM 431 1.785153013678098E-4
100.0 NEARLY_UNIFORM 432 1.783085094215764E-4
100.0 NEARLY_UNIFORM 433 1.781036748926823E-4
100.0 NEARLY_UNIFORM 434 1.762272776177909E-4
100.0 NEARLY_UNIFORM 435 1.7601751347395833E-4
100.0 NEARLY_UNIFORM 436 1.7580559057783773E-4
100.0 NEARLY_UNIFORM 437 1.7380032445668547E-4
100.0 NEARLY_UNIFORM 438 1.735441255750203E-4
100.0 NEARLY_UNIFORM 439 1.7327617431828202E-4
100.0 NEARLY_UNIFORM 440 1.7130366454320978E-4
100.0 NEARLY_UNIFORM 441 1.710630916553768E-4
100.0 NEARLY_UNIFORM 442 1.708058054266104E-4
100.0 NEARLY_UNIFORM 443 1.689207727064712E-4
100.0 NEARLY_UNIFORM 444 1.687729946633354E-4
100.0 NEARLY_UNIFORM 445 1.685809151137363E-4
100.0 NEARLY_UNIFORM 446 1.6675084700690235E-4
100.0 NEARLY_UNIFORM 447 1.6656543655457767E-4
100.0 NEARLY_UNIFORM 448 1.6638895184772906E-4
100.0 NEARLY_UNIFORM 449 1.6467170468992265E-4
100.0 NEARLY_UNIFORM 450 1.645275742898633E-4
100.0 NEARLY_UNIFORM 451 1.6438186279366107E-4
100.0 NEARLY_UNIFORM 452 1.6263527015869528E-4
100.0 NEARLY_UNIFORM 453 1.6242583328462956E-4
100.0 NEARLY_UNIFORM 454 1.6212876210186522E-4
100.0 NEARLY_UNIFORM 455 1.6027615288916053E-4
100.0 NEARLY_UNIFORM 456 1.6011876902055633E-4
100.0 NEARLY_UNIFORM 457 1.5999947926559344E-4
100.0 NEARLY_UNIFORM 458 1.584152202163125E-4
100.0 NEARLY_UNIFORM 459 1.5825230165855686E-4
100.0 NEARLY_UNIFORM 460 1.5809027214785942E-4
100.0 NEARLY_UNIFORM 461 1.565097771889512E-4
100.0 NEARLY_UNIFORM 462 1.5629265877148413E-4
100.0 NEARLY_UNIFORM 463 1.5612311726798112E-4
100.0 NEARLY_UNIFORM 464 1.5445552474879776E-4
100.0 NEARLY_UNIFORM 465 1.542047276075209E-4
100.0 NEARLY_UNIFORM 466 1.5407109676779385E-4
100.0 NEARLY_UNIFORM 467 1.5246964797288598E-4
100.0 NEARLY_UNIFORM 468 1.523125781632828E-4
100.0 NEARLY_UNIFORM 469 1.5214696779608516E-4
100.0 NEARLY_UNIFORM 470 1.5045127576929218E-4
100.0 NEARLY_UNIFORM 471 1.502675110005569E-4
100.0 NEARLY_UNIFORM 472 1.5014760222342716E-4
100.0 NEARLY_UNIFORM 473 1.487750351065742E-4
100.0 NEARLY_UNIFORM 474 1.4861708727398337E-4
100.0 NEARLY_UNIFORM 475 1.4846951365399264E-4
100.0 NEARLY_UNIFORM 476 1.4704638051377117E-4
100.0 NEARLY_UNIFORM 477 1.4687744632624344E-4
100.0 NEARLY_UNIFORM 478 1.4664302505185134E-4
100.0 NEARLY_UNIFORM 479 1.45227406162185E-4
100.0 NEARLY_UNIFORM 480 1.450520817876111E-4
100.0 NEARLY_UNIFORM 481 1.4489144023155376E-4
100.0 NEARLY_UNIFORM 482 1.435370747691067E-4
100.0 NEARLY_UNIFORM 483 1.433395231007495E-4
100.0 NEARLY_UNIFORM 484 1.4317597928847903E-4
100.0 NEARLY_UNIFORM 485 1.4155639606805437E-4
100.0 NEARLY_UNIFORM 486 1.41370090358528E-4
100.0 NEARLY_UNIFORM 487 1.4117508642819132E-4
100.0 NEARLY_UNIFORM 488 1.3971782355071127E-4
100.0 NEARLY_UNIFORM 489 1.3953980452185988E-4
100.0 NEARLY_UNIFORM 490 1.3931839472380858E-4
100.0 NEARLY_UNIFORM 491 1.3784455059706602E-4
100.0 NEARLY_UNIFORM 492 1.3762435451880606E-4
100.0 NEARLY_UNIFORM 493 1.3743959674261674E-4
100.0 NEARLY_UNIFORM 494 1.3603080318524974E-4
100.0 NEARLY_UNIFORM 495 1.35870650524339E-4
100.0 NEARLY_UNIFORM 496 1.3571189674177475E-4
100.0 NEARLY_UNIFORM 497 1.344765267869974E-4
100.0 NEARLY_UNIFORM 498 1.3433031855747402E-4
100.0 NEARLY_UNIFORM 499 1.341517049109342E-4
100.0 INSERT_UNIFORM 125 -0.0019467063657669925
100.0 INSERT_UNIFORM 126 -0.0012253909954642594
100.0 INSERT_UNIFORM 127 -0.0012734843834438792
100.0 INSERT_UNIFORM 128 -0.0018827923616377973
100.0 INSERT_UNIFORM 129 -0.0011570470082240547
100.0 INSERT_UNIFORM 130 -0.0012230614927064565
100.0 INSERT_UNIFORM 131 -0.0018021384282151942
100.0 INSERT_UNIFORM 132 -0.0010956216495658921
100.0 INSERT_UNIFORM 133 -0.0011861925417386843
100.0 INSERT_UNIFORM 134 -0.0017022138192697156
100.0 INSERT_UNIFORM 135 -0.0010742002628534308
100.0 INSERT_UNIFORM 136 -0.0011102694893825316
100.0 INSERT_UNIFORM 137 -0.00165370173331425
100.0 INSERT_UNIFORM 138 -0.0010095004617252101
100.0 INSERT_UNIFORM 139 -0.001080014989826239
100.0 INSERT_UNIFORM 140 -0.0015753375272984371
100.0 INSERT_UNIFORM 141 -9.735730843072332E-4
100.0 INSERT_UNIFORM 142 -0.0010376747872786751
100.0 INSERT_UNIFORM 143 -0.0015044819891505412
100.0 INSERT_UNIFORM 144 -9.467821795610121E-4
100.0 INSERT_UNIFORM 145 -9.815004472697453E-4
100.0 INSERT_UNIFORM 146 -0.001461620193056845
100.0 INSERT_UNIFORM 147 -8.914768046013322E-4
100.0 INSERT_UNIFORM 148 -9.600069606374717E-4
100.0 INSERT_UNIFORM 149 -0.001390969204847714
100.0 INSERT_UNIFORM 150 -8.685697444370533E-4
100.0 INSERT_UNIFORM 151 -9.153648746869081E-4
100.0 INSERT_UNIFORM 152 -0.001341747899722634
100.0 INSERT_UNIFORM 153 -8.363920732916696E-4
100.0 INSERT_UNIFORM 154 -8.763391916195573E-4
100.0 INSERT_UNIFORM 155 -0.0012991423010264569
100.0 INSERT_UNIFORM 156 -7.952846075793829E-4
100.0 INSERT_UNIFORM 157 -8.556696163024569E-4
100.0 INSERT_UNIFORM 158 -0.0012391185234301716
100.0 INSERT_UNIFORM 159 -7.783604946540734E-4
100.0 INSERT_UNIFORM 160 -8.138384237899032E-4
100.0 INSERT_UNIFORM 161 -0.001202696931613012
100.0 INSERT_UNIFORM 162 -7.440572872896567E-4
100.0 INSERT_UNIFORM 163 -7.879059482265305E-4
100.0 INSERT_UNIFORM 164 -0.0011598363213289886
100.0 INSERT_UNIFORM 165 -7.147527851989466E-4
100.0 INSERT_UNIFORM 166 -7.651932595438282E-4
100.0 INSERT_UNIFORM 167 -0.0011118761736659266
100.0 INSERT_UNIFORM 168 -6.982798286045977E-4
100.0 INSERT_UNIFORM 169 -7.292938325589304E-4
100.0 INSERT_UNIFORM 170 -0.0010828348651790165
100.0 INSERT_UNIFORM 171 -6.668663414748366E-4
100.0 INSERT_UNIFORM 172 -7.106125075448944E-4
100.0 INSERT_UNIFORM 173 -0.0010412338744956173
100.0 INSERT_UNIFORM 174 -6.470234760023175E-4
100.0 INSERT_UNIFORM 175 -6.859929552440747E-4
100.0 INSERT_UNIFORM 176 -0.001004890600160735
100.0 INSERT_UNIFORM 177 -6.292321228720255E-4
100.0 INSERT_UNIFORM 178 -6.575951795939616E-4
100.0 INSERT_UNIFORM 179 -9.775901456521296E-4
100.0 INSERT_UNIFORM 180 -6.020446080974295E-4
100.0 INSERT_UNIFORM 181 -6.427287863672859E-4
100.0 INSERT_UNIFORM 182 -9.40032877367436E-4
100.0 INSERT_UNIFORM 183 -5.87528951896843E-4
100.0 INSERT_UNIFORM 184 -6.181502618209933E-4
100.0 INSERT_UNIFORM 185 -9.125883126488432E-4
100.0 INSERT_UNIFORM 186 -5.684655892093105E-4
100.0 INSERT_UNIFORM 187 -5.973210347471891E-4
100.0 INSERT_UNIFORM 188 -8.868780078516991E-4
100.0 INSERT_UNIFORM 189 -5.475799336798204E-4
100.0 INSERT_UNIFORM 190 -5.826233338508402E-4
100.0 INSERT_UNIFORM 191 -8.546485514520086E-4
100.0 INSERT_UNIFORM 192 -5.359037467922434E-4
100.0 INSERT_UNIFORM 193 -5.605187363970643E-4
100.0 INSERT_UNIFORM 194 -8.328719807453311E-4
100.0 INSERT_UNIFORM 195 -5.172400637283303E-4
100.0 INSERT_UNIFORM 196 -5.459485972929556E-4
100.0 INSERT_UNIFORM 197 -8.072453380592037E-4
100.0 INSERT_UNIFORM 198 -5.019217048252145E-4
100.0 INSERT_UNIFORM 199 -5.312885202490847E-4
100.0 INSERT_UNIFORM 200 -7.806990432737138E-4
100.0 INSERT_UNIFORM 201 -4.908180441729471E-4
100.0 INSERT_UNIFORM 202 -5.126124643126673E-4
100.0 INSERT_UNIFORM 203 -7.618806715585791E-4
100.0 INSERT_UNIFORM 204 -4.732716724369368E-4
100.0 INSERT_UNIFORM 205 -5.007605252300706E-4
100.0 INSERT_UNIFORM 206 -7.3796215244748E-4
100.0 INSERT_UNIFORM 207 -4.61560395763172E-4
100.0 INSERT_UNIFORM 208 -4.8554166459080506E-4
100.0 INSERT_UNIFORM 209 -7.170133357021768E-4
100.0 INSERT_UNIFORM 210 -4.498574503211117E-4
100.0 INSERT_UNIFORM 211 -4.700287305290374E-4
100.0 INSERT_UNIFORM 212 -6.99816533780151E-4
100.0 INSERT_UNIFORM 213 -4.3455177263140854E-4
100.0 INSERT_UNIFORM 214 -4.598224786294125E-4
100.0 INSERT_UNIFORM 215 -6.784681415883398E-4
100.0 INSERT_UNIFORM 216 -4.2564086226093423E-4
100.0 INSERT_UNIFORM 217 -4.452725873429486E-4
100.0 INSERT_UNIFORM 218 -6.61974325301351E-4
100.0 INSERT_UNIFORM 219 -4.142372606841249E-4
100.0 INSERT_UNIFORM 220 -4.3318515566070914E-4
100.0 INSERT_UNIFORM 221 -6.452031296921845E-4
100.0 INSERT_UNIFORM 222 -4.0192344535849855E-4
100.0 INSERT_UNIFORM 223 -4.232406416777579E-4
100.0 INSERT_UNIFORM 224 -6.25882658672694E-4
100.0 INSERT_UNIFORM 225 -3.938199025705913E-4
100.0 INSERT_UNIFORM 226 -4.0983471419053785E-4
100.0 INSERT_UNIFORM 227 -6.115655243137397E-4
100.0 INSERT_UNIFORM 228 -3.827111254377513E-4
100.0 INSERT_UNIFORM 229 -4.001847850538809E-4
100.0 INSERT_UNIFORM 230 -5.955661094017017E-4
100.0 INSERT_UNIFORM 231 -3.7310506233367846E-4
100.0 INSERT_UNIFORM 232 -3.897787592759272E-4
100.0 INSERT_UNIFORM 233 -5.798985920382194E-4
100.0 INSERT_UNIFORM 234 -3.653990986780542E-4
100.0 INSERT_UNIFORM 235 -3.7795888749148077E-4
100.0 INSERT_UNIFORM 236 -5.672072250932914E-4
100.0 INSERT_UNIFORM 237 -3.5450451598073585E-4
100.0 INSERT_UNIFORM 238 -3.7039934006610764E-4
100.0 INSERT_UNIFORM 239 -5.520927612145954E-4
100.0 INSERT_UNIFORM 240 -3.4729239308006754E-4
100.0 INSERT_UNIFORM 241 -3.6036798452609986E-4
100.0 INSERT_UNIFORM 242 -5.389687950652089E-4
100.0 INSERT_UNIFORM 243 -3.400381507692174E-4
100.0 INSERT_UNIFORM 244 -3.507579360908508E-4
100.0 INSERT_UNIFORM 245 -5.271690844406152E-4
100.0 INSERT_UNIFORM 246 -3.308540608069066E-4
100.0 INSERT_UNIFORM 247 -3.4377649412675737E-4
100.0 INSERT_UNIFORM 248 -5.131538653202483E-4
100.0 INSERT_UNIFORM 249 -3.2408901904634746E-4
100.0 INSERT_UNIFORM 250 -3.3447508378081636E-4
100.0 INSERT_UNIFORM 251 -5.016863278441974E-4
100.0 INSERT_UNIFORM 252 -3.1581117097978506E-4
100.0 INSERT_UNIFORM 253 -3.266310974447961E-4
100.0 INSERT_UNIFORM 254 -4.902865192173422E-4
100.0 INSERT_UNIFORM 255 -3.077644306648253E-4
100.0 INSERT_UNIFORM 256 -3.1949737160896774E-4
100.0 INSERT_UNIFORM 257 -4.787805003507728E-4
100.0 INSERT_UNIFORM 258 -3.016517308438438E-4
100.0 INSERT_UNIFORM 259 -3.1116360950278477E-4
100.0 INSERT_UNIFORM 260 -4.688796067533474E-4
100.0 INSERT_UNIFORM 261 -2.93727839848934E-4
100.0 INSERT_UNIFORM 262 -3.0506403925123493E-4
100.0 INSERT_UNIFORM 263 -4.5826658460068614E-4
100.0 INSERT_UNIFORM 264 -2.8722473318598674E-4
100.0 INSERT_UNIFORM 265 -2.977090401197202E-4
100.0 INSERT_UNIFORM 266 -4.479022282062317E-4
100.0 INSERT_UNIFORM 267 -2.8118451978276227E-4
100.0 INSERT_UNIFORM 268 -2.901691195544842E-4
100.0 INSERT_UNIFORM 269 -4.388383852678146E-4
100.0 INSERT_UNIFORM 270 -2.7385585640971044E-4
100.0 INSERT_UNIFORM 271 -2.842065570387575E-4
100.0 INSERT_UNIFORM 272 -4.2845266206814614E-4
100.0 INSERT_UNIFORM 273 -2.6855126454083944E-4
100.0 INSERT_UNIFORM 274 -2.773661302137853E-4
100.0 INSERT_UNIFORM 275 -4.1939454476747073E-4
100.0 INSERT_UNIFORM 276 -2.6312792699023646E-4
100.0 INSERT_UNIFORM 277 -2.71345831669656E-4
100.0 INSERT_UNIFORM 278 -4.108689417341438E-4
100.0 INSERT_UNIFORM 279 -2.575985614026166E-4
100.0 INSERT_UNIFORM 280 -2.65981700743545E-4
100.0 INSERT_UNIFORM 281 -4.010047835825148E-4
100.0 INSERT_UNIFORM 282 -2.530056827225735E-4
100.0 INSERT_UNIFORM 283 -2.599746424127858E-4
100.0 INSERT_UNIFORM 284 -3.9290936264446685E-4
100.0 INSERT_UNIFORM 285 -2.469985319661916E-4
100.0 INSERT_UNIFORM 286 -2.5477571550247546E-4
100.0 INSERT_UNIFORM 287 -3.8453658116388567E-4
100.0 INSERT_UNIFORM 288 -2.4150524770849557E-4
100.0 INSERT_UNIFORM 289 -2.497821243805376E-4
100.0 INSERT_UNIFORM 290 -3.763402686685069E-4
100.0 INSERT_UNIFORM 291 -2.3668253712560983E-4
100.0 INSERT_UNIFORM 292 -2.44353601488001E-4
100.0 INSERT_UNIFORM 293 -3.694754501770703E-4
100.0 INSERT_UNIFORM 294 -2.3111534110942245E-4
100.0 INSERT_UNIFORM 295 -2.4017168674461686E-4
100.0 INSERT_UNIFORM 296 -3.6178660889696346E-4
100.0 INSERT_UNIFORM 297 -2.2686918760950192E-4
100.0 INSERT_UNIFORM 298 -2.3527762966057963E-4
100.0 INSERT_UNIFORM 299 -3.551285076248689E-4
100.0 INSERT_UNIFORM 300 -2.2205856326884543E-4
100.0 INSERT_UNIFORM 301 -2.3050946067382228E-4
100.0 INSERT_UNIFORM 302 -3.483922689033747E-4
100.0 INSERT_UNIFORM 303 -2.169224432249095E-4
100.0 INSERT_UNIFORM 304 -2.2645186610947832E-4
100.0 INSERT_UNIFORM 305 -3.4080917293355384E-4
100.0 INSERT_UNIFORM 306 -2.130145366665559E-4
100.0 INSERT_UNIFORM 307 -2.2170405893540135E-4
100.0 INSERT_UNIFORM 308 -3.3452935297173525E-4
100.0 INSERT_UNIFORM 309 -2.0882572680669398E-4
100.0 INSERT_UNIFORM 310 -2.178457729415939E-4
100.0 INSERT_UNIFORM 311 -3.280974589738861E-4
100.0 INSERT_UNIFORM 312 -2.0479211419832666E-4
100.0 INSERT_UNIFORM 313 -2.1440118263615915E-4
100.0 INSERT_UNIFORM 314 -3.211696581262302E-4
100.0 INSERT_UNIFORM 315 -2.0153044119197716E-4
100.0 INSERT_UNIFORM 316 -2.0996637039694122E-4
100.0 INSERT_UNIFORM 317 -3.1511865073063916E-4
100.0 INSERT_UNIFORM 318 -1.9721964570074135E-4
100.0 INSERT_UNIFORM 319 -2.0629246282677371E-4
100.0 INSERT_UNIFORM 320 -3.09097179314044E-4
100.0 INSERT_UNIFORM 321 -1.932288074062427E-4
100.0 INSERT_UNIFORM 322 -2.0284724272556787E-4
100.0 INSERT_UNIFORM 323 -3.03032624700883E-4
100.0 INSERT_UNIFORM 324 -1.89900823888145E-4
100.0 INSERT_UNIFORM 325 -1.9934871417071065E-4
100.0 INSERT_UNIFORM 326 -2.978064665795088E-4
100.0 INSERT_UNIFORM 327 -1.8629838869355098E-4
100.0 INSERT_UNIFORM 328 -1.961241512313805E-4
100.0 INSERT_UNIFORM 329 -2.923050679175532E-4
100.0 INSERT_UNIFORM 330 -1.8296531071193556E-4
100.0 INSERT_UNIFORM 331 -1.9271441809110001E-4
100.0 INSERT_UNIFORM 332 -2.8719444903568814E-4
100.0 INSERT_UNIFORM 333 -1.794459868493803E-4
100.0 INSERT_UNIFORM 334 -1.88984852063534E-4
100.0 INSERT_UNIFORM 335 -2.81990706883839E-4
100.0 INSERT_UNIFORM 336 -1.7619512037647667E-4
100.0 INSERT_UNIFORM 337 -1.8551019282142533E-4
100.0 INSERT_UNIFORM 338 -2.766465180341626E-4
100.0 INSERT_UNIFORM 339 -1.7331054213265418E-4
100.0 INSERT_UNIFORM 340 -1.8190353606506449E-4
100.0 INSERT_UNIFORM 341 -2.7200156124163044E-4
100.0 INSERT_UNIFORM 342 -1.7062106372733865E-4
100.0 INSERT_UNIFORM 343 -1.7869396601710719E-4
100.0 INSERT_UNIFORM 344 -2.669814197471254E-4
100.0 INSERT_UNIFORM 345 -1.681336711989445E-4
100.0 INSERT_UNIFORM 346 -1.7540733350074333E-4
100.0 INSERT_UNIFORM 347 -2.6216949232882314E-4
100.0 INSERT_UNIFORM 348 -1.6552931966185014E-4
100.0 INSERT_UNIFORM 349 -1.7218961583598258E-4
100.0 INSERT_UNIFORM 350 -2.5757651607793974E-4
100.0 INSERT_UNIFORM 351 -1.6255191738601127E-4
100.0 INSERT_UNIFORM 352 -1.6954273195413094E-4
100.0 INSERT_UNIFORM 353 -2.532162826502926E-4
100.0 INSERT_UNIFORM 354 -1.601606817560608E-4
100.0 INSERT_UNIFORM 355 -1.6677404030751575E-4
100.0 INSERT_UNIFORM 356 -2.490816244851146E-4
100.0 INSERT_UNIFORM 357 -1.5760355304106355E-4
100.0 INSERT_UNIFORM 358 -1.6405864752311317E-4
100.0 INSERT_UNIFORM 359 -2.4526252618173316E-4
100.0 INSERT_UNIFORM 360 -1.5481637504066725E-4
100.0 INSERT_UNIFORM 361 -1.6114171241987663E-4
100.0 INSERT_UNIFORM 362 -2.4126529092427518E-4
100.0 INSERT_UNIFORM 363 -1.5256354418813345E-4
100.0 INSERT_UNIFORM 364 -1.5784736074397898E-4
100.0 INSERT_UNIFORM 365 -2.3748642330456704E-4
100.0 INSERT_UNIFORM 366 -1.4988083468647773E-4
100.0 INSERT_UNIFORM 367 -1.5496084954236267E-4
100.0 INSERT_UNIFORM 368 -2.337529508569247E-4
100.0 INSERT_UNIFORM 369 -1.4756449978392538E-4
100.0 INSERT_UNIFORM 370 -1.5243529957409407E-4
100.0 INSERT_UNIFORM 371 -2.301811787770447E-4
100.0 INSERT_UNIFORM 372 -1.4568566568406993E-4
100.0 INSERT_UNIFORM 373 -1.4956721558334607E-4
100.0 INSERT_UNIFORM 374 -2.2664967691365945E-4
100.0 INSERT_UNIFORM 375 -1.4326739630110552E-4
100.0 INSERT_UNIFORM 376 -1.471977153775228E-4
100.0 INSERT_UNIFORM 377 -2.2300951653164702E-4
100.0 INSERT_UNIFORM 378 -1.4111997023125156E-4
100.0 INSERT_UNIFORM 379 -1.446164072405054E-4
100.0 INSERT_UNIFORM 380 -2.194619042983348E-4
100.0 INSERT_UNIFORM 381 -1.3919668349249292E-4
100.0 INSERT_UNIFORM 382 -1.423979880978976E-4
100.0 INSERT_UNIFORM 383 -2.1646261053831495E-4
100.0 INSERT_UNIFORM 384 -1.3719042643600687E-4
100.0 INSERT_UNIFORM 385 -1.4033146002034869E-4
100.0 INSERT_UNIFORM 386 -2.1318317283114396E-4
100.0 INSERT_UNIFORM 387 -1.3507453566319327E-4
100.0 INSERT_UNIFORM 388 -1.3791283430641954E-4
100.0 INSERT_UNIFORM 389 -2.1014260808271956E-4
100.0 INSERT_UNIFORM 390 -1.3295309076255535E-4
100.0 INSERT_UNIFORM 391 -1.354296336462113E-4
100.0 INSERT_UNIFORM 392 -2.068447104965898E-4
100.0 INSERT_UNIFORM 393 -1.3070018145366902E-4
100.0 INSERT_UNIFORM 394 -1.3344090675371234E-4
100.0 INSERT_UNIFORM 395 -2.0361848143224393E-4
100.0 INSERT_UNIFORM 396 -1.2897652374199708E-4
100.0 INSERT_UNIFORM 397 -1.3128627159630923E-4
100.0 INSERT_UNIFORM 398 -2.0086556038201309E-4
100.0 INSERT_UNIFORM 399 -1.271475356929841E-4
100.0 INSERT_UNIFORM 400 -1.2928720062355126E-4
100.0 INSERT_UNIFORM 401 -1.9781923945316748E-4
100.0 INSERT_UNIFORM 402 -1.2512487639426695E-4
100.0 INSERT_UNIFORM 403 -1.2748809694063112E-4
100.0 INSERT_UNIFORM 404 -1.9475632048226998E-4
100.0 INSERT_UNIFORM 405 -1.2312940487380075E-4
100.0 INSERT_UNIFORM 406 -1.2564712547202816E-4
100.0 INSERT_UNIFORM 407 -1.920592870003901E-4
100.0 INSERT_UNIFORM 408 -1.2102287083770591E-4
100.0 INSERT_UNIFORM 409 -1.2438306739603888E-4
100.0 INSERT_UNIFORM 410 -1.8936839734262634E-4
100.0 INSERT_UNIFORM 411 -1.1903006804203642E-4
100.0 INSERT_UNIFORM 412 -1.227204897480405E-4
100.0 INSERT_UNIFORM 413 -1.8673455837436848E-4
100.0 INSERT_UNIFORM 414 -1.1711001324243853E-4
100.0 INSERT_UNIFORM 415 -1.2111370391298948E-4
100.0 INSERT_UNIFORM 416 -1.8425404322375272E-4
100.0 INSERT_UNIFORM 417 -1.1504217402436012E-4
100.0 INSERT_UNIFORM 418 -1.1932679573245508E-4
100.0 INSERT_UNIFORM 419 -1.8156625908094526E-4
100.0 INSERT_UNIFORM 420 -1.1346566238668032E-4
100.0 INSERT_UNIFORM 421 -1.1743714600331856E-4
100.0 INSERT_UNIFORM 422 -1.7931047716857051E-4
100.0 INSERT_UNIFORM 423 -1.118947090645861E-4
100.0 INSERT_UNIFORM 424 -1.1572800219461499E-4
100.0 INSERT_UNIFORM 425 -1.7670552759696534E-4
100.0 INSERT_UNIFORM 426 -1.1036169575806554E-4
100.0 INSERT_UNIFORM 427 -1.1415224732047591E-4
100.0 INSERT_UNIFORM 428 -1.7378553046665246E-4
100.0 INSERT_UNIFORM 429 -1.0897530798725796E-4
100.0 INSERT_UNIFORM 430 -1.1237325189661362E-4
100.0 INSERT_UNIFORM 431 -1.7110308631096416E-4
100.0 INSERT_UNIFORM 432 -1.0724163318798219E-4
100.0 INSERT_UNIFORM 433 -1.1105669607580637E-4
100.0 INSERT_UNIFORM 434 -1.6862484044644077E-4
100.0 INSERT_UNIFORM 435 -1.0585049127520563E-4
100.0 INSERT_UNIFORM 436 -1.0944960936409842E-4
100.0 INSERT_UNIFORM 437 -1.663285555606464E-4
100.0 INSERT_UNIFORM 438 -1.0456403694725225E-4
100.0 INSERT_UNIFORM 439 -1.078343015503691E-4
100.0 INSERT_UNIFORM 440 -1.641433144055071E-4
100.0 INSERT_UNIFORM 441 -1.0304979435371564E-4
100.0 INSERT_UNIFORM 442 -1.0639298824166588E-4
100.0 INSERT_UNIFORM 443 -1.617014996497801E-4
100.0 INSERT_UNIFORM 444 -1.0189042869335196E-4
100.0 INSERT_UNIFORM 445 -1.0484274520461412E-4
100.0 INSERT_UNIFORM 446 -1.5956444475850873E-4
100.0 INSERT_UNIFORM 447 -1.0076926731450442E-4
100.0 INSERT_UNIFORM 448 -1.0340774675299258E-4
100.0 INSERT_UNIFORM 449 -1.573659332301247E-4
100.0 INSERT_UNIFORM 450 -9.967668961596843E-5
100.0 INSERT_UNIFORM 451 -1.018470913605185E-4
100.0 INSERT_UNIFORM 452 -1.5502992340454824E-4
100.0 INSERT_UNIFORM 453 -9.864513595037039E-5
100.0 INSERT_UNIFORM 454 -1.0034733862784861E-4
100.0 INSERT_UNIFORM 455 -1.5301702081416124E-4
100.0 INSERT_UNIFORM 456 -9.692836545749373E-5
100.0 INSERT_UNIFORM 457 -9.916589694825007E-5
100.0 INSERT_UNIFORM 458 -1.5105594773157094E-4
100.0 INSERT_UNIFORM 459 -9.561884834674572E-5
100.0 INSERT_UNIFORM 460 -9.793691509507596E-5
100.0 INSERT_UNIFORM 461 -1.4940209354730172E-4
100.0 INSERT_UNIFORM 462 -9.428743195183387E-5
100.0 INSERT_UNIFORM 463 -9.659525458438623E-5
100.0 INSERT_UNIFORM 464 -1.4768977358858848E-4
100.0 INSERT_UNIFORM 465 -9.284739284343146E-5
100.0 INSERT_UNIFORM 466 -9.528467576291888E-5
100.0 INSERT_UNIFORM 467 -1.4595675813033893E-4
100.0 INSERT_UNIFORM 468 -9.166057651466275E-5
100.0 INSERT_UNIFORM 469 -9.385007607232154E-5
100.0 INSERT_UNIFORM 470 -1.4415187408634011E-4
100.0 INSERT_UNIFORM 471 -9.04732650823803E-5
100.0 INSERT_UNIFORM 472 -9.274334900410963E-5
100.0 INSERT_UNIFORM 473 -1.4244630655380064E-4
100.0 INSERT_UNIFORM 474 -8.943305939013158E-5
100.0 INSERT_UNIFORM 475 -9.161820105330065E-5
100.0 INSERT_UNIFORM 476 -1.4059533853405526E-4
100.0 INSERT_UNIFORM 477 -8.809322602232328E-5
100.0 INSERT_UNIFORM 478 -9.053477134113308E-5
100.0 INSERT_UNIFORM 479 -1.387077396515224E-4
100.0 INSERT_UNIFORM 480 -8.68045227448988E-5
100.0 INSERT_UNIFORM 481 -8.965663520044131E-5
100.0 INSERT_UNIFORM 482 -1.369921646077188E-4
100.0 INSERT_UNIFORM 483 -8.569608752395652E-5
100.0 INSERT_UNIFORM 484 -8.871276087862867E-5
100.0 INSERT_UNIFORM 485 -1.3543412727123894E-4
100.0 INSERT_UNIFORM 486 -8.43526230642766E-5
100.0 INSERT_UNIFORM 487 -8.779291011595802E-5
100.0 INSERT_UNIFORM 488 -1.336750931315578E-4
100.0 INSERT_UNIFORM 489 -8.315892398602642E-5
100.0 INSERT_UNIFORM 490 -8.670619174822036E-5
100.0 INSERT_UNIFORM 491 -1.319019271841526E-4
100.0 INSERT_UNIFORM 492 -8.202811973845314E-5
100.0 INSERT_UNIFORM 493 -8.579530579400085E-5
100.0 INSERT_UNIFORM 494 -1.301779427231864E-4
100.0 INSERT_UNIFORM 495 -8.129578133608817E-5
100.0 INSERT_UNIFORM 496 -8.496571318605817E-5
100.0 INSERT_UNIFORM 497 -1.2856981862796601E-4
100.0 INSERT_UNIFORM 498 -8.020733081259834E-5
100.0 INSERT_UNIFORM 499 -8.38983903159729E-5
100.0 NEARLY_SINH 125 -1.5148346747206887E-4
100.0 NEARLY_SINH 126 -1.5054322569785228E-4
100.0 NEARLY_SINH 127 -1.4118691215792012E-4
100.0 NEARLY_SINH 128 -1.408831557094814E-4
100.0 NEARLY_SINH 129 -1.449138963236507E-4
100.0 NEARLY_SINH 130 -1.3549109511590274E-4
100.0 NEARLY_SINH 131 -1.3493186095470122E-4
100.0 NEARLY_SINH 132 -1.3222111410549076E-4
100.0 NEARLY_SINH 133 -1.3729310741528167E-4
100.0 NEARLY_SINH 134 -1.3180362409404012E-4
100.0 NEARLY_SINH 135 -1.225388677372763E-4
100.0 NEARLY_SINH 136 -1.2520928243908713E-4
100.0 NEARLY_SINH 137 -1.2466167945657247E-4
100.0 NEARLY_SINH 138 -1.2784211078464836E-4
100.0 NEARLY_SINH 139 -1.1993912863683676E-4
100.0 NEARLY_SINH 140 -1.2016440555129293E-4
100.0 NEARLY_SINH 141 -1.1822146075957107E-4
100.0 NEARLY_SINH 142 -1.1622498205987597E-4
100.0 NEARLY_SINH 143 -1.168765444177211E-4
100.0 NEARLY_SINH 144 -1.097373778042865E-4
100.0 NEARLY_SINH 145 -1.1238976627225838E-4
100.0 NEARLY_SINH 146 -1.1172344213150609E-4
100.0 NEARLY_SINH 147 -1.074175045623349E-4
100.0 NEARLY_SINH 148 -1.0740186051627632E-4
100.0 NEARLY_SINH 149 -1.0342220660497503E-4
100.0 NEARLY_SINH 150 -1.0674862730741808E-4
100.0 NEARLY_SINH 151 -1.047563933447293E-4
100.0 NEARLY_SINH 152 -1.0545247631910115E-4
100.0 NEARLY_SINH 153 -1.0002526091312802E-4
100.0 NEARLY_SINH 154 -9.871016979623448E-5
100.0 NEARLY_SINH 155 -1.0139157479116534E-4
100.0 NEARLY_SINH 156 -9.735603295712991E-5
100.0 NEARLY_SINH 157 -9.73540996529465E-5
100.0 NEARLY_SINH 158 -9.425721822875488E-5
100.0 NEARLY_SINH 159 -9.663239430057757E-5
100.0 NEARLY_SINH 160 -9.413273686842416E-5
100.0 NEARLY_SINH 161 -8.932320502275104E-5
100.0 NEARLY_SINH 162 -8.995222085506072E-5
100.0 NEARLY_SINH 163 -8.883336700815647E-5
100.0 NEARLY_SINH 164 -9.068270675616219E-5
100.0 NEARLY_SINH 165 -8.705580891987807E-5
100.0 NEARLY_SINH 166 -8.747238448769679E-5
100.0 NEARLY_SINH 167 -8.547794118918262E-5
100.0 NEARLY_SINH 168 -8.41124089383527E-5
100.0 NEARLY_SINH 169 -8.441424280380971E-5
100.0 NEARLY_SINH 170 -8.03977670260636E-5
100.0 NEARLY_SINH 171 -8.088043169429682E-5
100.0 NEARLY_SINH 172 -7.982625273683652E-5
100.0 NEARLY_SINH 173 -8.083682945603243E-5
100.0 NEARLY_SINH 174 -7.749850868865593E-5
100.0 NEARLY_SINH 175 -7.472527407959006E-5
100.0 NEARLY_SINH 176 -7.59969759833723E-5
100.0 NEARLY_SINH 177 -7.473945331426535E-5
100.0 NEARLY_SINH 178 -7.547393694373739E-5
100.0 NEARLY_SINH 179 -7.227922120467412E-5
100.0 NEARLY_SINH 180 -7.309453849746461E-5
100.0 NEARLY_SINH 181 -7.177919437761915E-5
100.0 NEARLY_SINH 182 -6.953272854914871E-5
100.0 NEARLY_SINH 183 -6.978834926307798E-5
100.0 NEARLY_SINH 184 -6.755924330281715E-5
100.0 NEARLY_SINH 185 -6.877597377830114E-5
100.0 NEARLY_SINH 186 -6.739011088097158E-5
100.0 NEARLY_SINH 187 -6.50278933571613E-5
100.0 NEARLY_SINH 188 -6.546838604570837E-5
100.0 NEARLY_SINH 189 -6.439347552067431E-5
100.0 NEARLY_SINH 190 -6.580026855385057E-5
100.0 NEARLY_SINH 191 -6.405215159421829E-5
100.0 NEARLY_SINH 192 -6.443171937586811E-5
100.0 NEARLY_SINH 193 -6.273664659683931E-5
100.0 NEARLY_SINH 194 -6.182102247098697E-5
100.0 NEARLY_SINH 195 -6.251793365663616E-5
100.0 NEARLY_SINH 196 -6.022735654198641E-5
100.0 NEARLY_SINH 197 -6.068555005889209E-5
100.0 NEARLY_SINH 198 -5.962582386587201E-5
100.0 NEARLY_SINH 199 -6.0613551462473936E-5
100.0 NEARLY_SINH 200 -5.868150164278774E-5
100.0 NEARLY_SINH 201 -5.6905053513744974E-5
100.0 NEARLY_SINH 202 -5.767151797719805E-5
100.0 NEARLY_SINH 203 -5.6676998800853085E-5
100.0 NEARLY_SINH 204 -5.717293348350694E-5
100.0 NEARLY_SINH 205 -5.5223691918016016E-5
100.0 NEARLY_SINH 206 -5.565147229802392E-5
100.0 NEARLY_SINH 207 -5.475778775121398E-5
100.0 NEARLY_SINH 208 -5.345066637030271E-5
100.0 NEARLY_SINH 209 -5.361203944964643E-5
100.0 NEARLY_SINH 210 -5.2036733002580604E-5
100.0 NEARLY_SINH 211 -5.259250999500864E-5
100.0 NEARLY_SINH 212 -5.18272196172731E-5
100.0 NEARLY_SINH 213 -5.22466004486688E-5
100.0 NEARLY_SINH 214 -5.060705425741219E-5
100.0 NEARLY_SINH 215 -4.961229366173825E-5
100.0 NEARLY_SINH 216 -5.012323190634049E-5
100.0 NEARLY_SINH 217 -4.883063222482775E-5
100.0 NEARLY_SINH 218 -4.90226236760094E-5
100.0 NEARLY_SINH 219 -4.7862597601699974E-5
100.0 NEARLY_SINH 220 -4.8602798816688164E-5
100.0 NEARLY_SINH 221 -4.77273111352261E-5
100.0 NEARLY_SINH 222 -4.653390520559242E-5
100.0 NEARLY_SINH 223 -4.694412167705053E-5
100.0 NEARLY_SINH 224 -4.623036207007658E-5
100.0 NEARLY_SINH 225 -4.6900662995064124E-5
100.0 NEARLY_SINH 226 -4.5896431870140475E-5
100.0 NEARLY_SINH 227 -4.464613253052363E-5
100.0 NEARLY_SINH 228 -4.5155649244676965E-5
100.0 NEARLY_SINH 229 -4.462026659002305E-5
100.0 NEARLY_SINH 230 -4.540556730248113E-5
100.0 NEARLY_SINH 231 -4.4256633852768346E-5
100.0 NEARLY_SINH 232 -4.454250260366166E-5
100.0 NEARLY_SINH 233 -4.3867679782039204E-5
100.0 NEARLY_SINH 234 -4.3101252217958574E-5
100.0 NEARLY_SINH 235 -4.328573523970647E-5
100.0 NEARLY_SINH 236 -4.21426774028788E-5
100.0 NEARLY_SINH 237 -4.244694022048634E-5
100.0 NEARLY_SINH 238 -4.1633529518136925E-5
100.0 NEARLY_SINH 239 -4.2046668696116285E-5
100.0 NEARLY_SINH 240 -4.1126546912018114E-5
100.0 NEARLY_SINH 241 -4.039506935082926E-5
100.0 NEARLY_SINH 242 -4.067990938416699E-5
100.0 NEARLY_SINH 243 -3.983445426758436E-5
100.0 NEARLY_SINH 244 -3.9866333085392114E-5
100.0 NEARLY_SINH 245 -3.88305095047059E-5
100.0 NEARLY_SINH 246 -3.914337237631571E-5
100.0 NEARLY_SINH 247 -3.837659681860117E-5
100.0 NEARLY_SINH 248 -3.728716391915299E-5
100.0 NEARLY_SINH 249 -3.727646592199818E-5
100.0 NEARLY_SINH 250 -3.6542370289716075E-5
100.0 NEARLY_SINH 251 -3.694145070110011E-5
100.0 NEARLY_SINH 252 -3.617677953471343E-5
100.0 NEARLY_SINH 253 -3.6336579962714666E-5
100.0 NEARLY_SINH 254 -3.548330738656347E-5
100.0 NEARLY_SINH 255 -3.493768103268735E-5
100.0 NEARLY_SINH 256 -3.522379281406529E-5
100.0 NEARLY_SINH 257 -3.439262157467482E-5
100.0 NEARLY_SINH 258 -3.4564130097614054E-5
100.0 NEARLY_SINH 259 -3.4043567296748733E-5
100.0 NEARLY_SINH 260 -3.46609242294349E-5
100.0 NEARLY_SINH 261 -3.410789460556174E-5
100.0 NEARLY_SINH 262 -3.339706276683785E-5
100.0 NEARLY_SINH 263 -3.370075160624708E-5
100.0 NEARLY_SINH 264 -3.319840434468091E-5
100.0 NEARLY_SINH 265 -3.3534033986981626E-5
100.0 NEARLY_SINH 266 -3.276656413397916E-5
100.0 NEARLY_SINH 267 -3.199243905438465E-5
100.0 NEARLY_SINH 268 -3.222002741498642E-5
100.0 NEARLY_SINH 269 -3.1688511643146455E-5
100.0 NEARLY_SINH 270 -3.200382911572319E-5
100.0 NEARLY_SINH 271 -3.1397490251272586E-5
100.0 NEARLY_SINH 272 -3.1574424489200226E-5
100.0 NEARLY_SINH 273 -3.098632407017021E-5
100.0 NEARLY_SINH 274 -3.022338123859214E-5
100.0 NEARLY_SINH 275 -3.0378269470610064E-5
100.0 NEARLY_SINH 276 -2.975793338855226E-5
100.0 NEARLY_SINH 277 -2.993924613825527E-5
100.0 NEARLY_SINH 278 -2.943654298181997E-5
100.0 NEARLY_SINH 279 -2.9671129544439623E-5
100.0 NEARLY_SINH 280 -2.915212351073393E-5
100.0 NEARLY_SINH 281 -2.8632171703790732E-5
100.0 NEARLY_SINH 282 -2.8937565015318967E-5
100.0 NEARLY_SINH 283 -2.8352933162167915E-5
100.0 NEARLY_SINH 284 -2.872537845810541E-5
100.0 NEARLY_SINH 285 -2.822483041597934E-5
100.0 NEARLY_SINH 286 -2.8577251028671924E-5
100.0 NEARLY_SINH 287 -2.8172497544609598E-5
100.0 NEARLY_SINH 288 -2.77307476084232E-5
100.0 NEARLY_SINH 289 -2.8107435564805883E-5
100.0 NEARLY_SINH 290 -2.773313283732648E-5
100.0 NEARLY_SINH 291 -2.80070203428906E-5
100.0 NEARLY_SINH 292 -2.739786865202376E-5
100.0 NEARLY_SINH 293 -2.7536910397252257E-5
100.0 NEARLY_SINH 294 -2.706077496483772E-5
100.0 NEARLY_SINH 295 -2.6673439935898102E-5
100.0 NEARLY_SINH 296 -2.6852279848554872E-5
100.0 NEARLY_SINH 297 -2.640546516197162E-5
100.0 NEARLY_SINH 298 -2.6690564840059494E-5
100.0 NEARLY_SINH 299 -2.6376275556572182E-5
100.0 NEARLY_SINH 300 -2.6443860389413487E-5
100.0 NEARLY_SINH 301 -2.5889676330770328E-5
100.0 NEARLY_SINH 302 -2.5348616031095617E-5
100.0 NEARLY_SINH 303 -2.5428784169889695E-5
100.0 NEARLY_SINH 304 -2.495089111231863E-5
100.0 NEARLY_SINH 305 -2.5091174487457124E-5
100.0 NEARLY_SINH 306 -2.4546182422646723E-5
100.0 NEARLY_SINH 307 -2.4144499284339815E-5
100.0 NEARLY_SINH 308 -2.4220994284007702E-5
100.0 NEARLY_SINH 309 -2.3660532689540048E-5
100.0 NEARLY_SINH 310 -2.373745097994373E-5
100.0 NEARLY_SINH 311 -2.3366213988573747E-5
100.0 NEARLY_SINH 312 -2.3549990459947878E-5
100.0 NEARLY_SINH 313 -2.324133064046663E-5
100.0 NEARLY_SINH 314 -2.2925098003057087E-5
100.0 NEARLY_SINH 315 -2.31185330754613E-5
100.0 NEARLY_SINH 316 -2.2984791113955794E-5
100.0 NEARLY_SINH 317 -2.3094153710268017E-5
100.0 NEARLY_SINH 318 -2.272914708800755E-5
100.0 NEARLY_SINH 319 -2.27938307686415E-5
100.0 NEARLY_SINH 320 -2.249249800190256E-5
100.0 NEARLY_SINH 321 -2.224065455092017E-5
100.0 NEARLY_SINH 322 -2.2501341135239272E-5
100.0 NEARLY_SINH 323 -2.2034396561565472E-5
100.0 NEARLY_SINH 324 -2.218645696938637E-5
100.0 NEARLY_SINH 325 -2.1887329831216107E-5
100.0 NEARLY_SINH 326 -2.1914330233130386E-5
100.0 NEARLY_SINH 327 -2.145895604854786E-5
100.0 NEARLY_SINH 328 -2.1070924859145634E-5
100.0 NEARLY_SINH 329 -2.120813570183344E-5
100.0 NEARLY_SINH 330 -2.100058428933238E-5
100.0 NEARLY_SINH 331 -2.1106868801190615E-5
100.0 NEARLY_SINH 332 -2.0687368048832866E-5
100.0 NEARLY_SINH 333 -2.077623193752487E-5
100.0 NEARLY_SINH 334 -2.041255025631017E-5
100.0 NEARLY_SINH 335 -2.006519315234101E-5
100.0 NEARLY_SINH 336 -2.0218381874492763E-5
100.0 NEARLY_SINH 337 -1.9976220007045242E-5
100.0 NEARLY_SINH 338 -2.0214942194840546E-5
100.0 NEARLY_SINH 339 -1.992574918485701E-5
100.0 NEARLY_SINH 340 -2.0041249563007568E-5
100.0 NEARLY_SINH 341 -1.9767170501339137E-5
100.0 NEARLY_SINH 342 -1.9496683260733505E-5
100.0 NEARLY_SINH 343 -1.95721947786609E-5
100.0 NEARLY_SINH 344 -1.9245551991176058E-5
100.0 NEARLY_SINH 345 -1.9255552198060855E-5
100.0 NEARLY_SINH 346 -1.9040496610500668E-5
100.0 NEARLY_SINH 347 -1.8831183297152165E-5
100.0 NEARLY_SINH 348 -1.8835415615647833E-5
100.0 NEARLY_SINH 349 -1.845929203980745E-5
100.0 NEARLY_SINH 350 -1.863363215903746E-5
100.0 NEARLY_SINH 351 -1.8278561429774243E-5
100.0 NEARLY_SINH 352 -1.8367660095108818E-5
100.0 NEARLY_SINH 353 -1.8024841101471623E-5
100.0 NEARLY_SINH 354 -1.776851519075251E-5
100.0 NEARLY_SINH 355 -1.7890961520272697E-5
100.0 NEARLY_SINH 356 -1.7648718742435676E-5
100.0 NEARLY_SINH 357 -1.7620345069246923E-5
100.0 NEARLY_SINH 358 -1.737453895600538E-5
100.0 NEARLY_SINH 359 -1.7453752667151434E-5
100.0 NEARLY_SINH 360 -1.7288872432352775E-5
100.0 NEARLY_SINH 361 -1.713009767900786E-5
100.0 NEARLY_SINH 362 -1.7375297031385628E-5
100.0 NEARLY_SINH 363 -1.7199302881465428E-5
100.0 NEARLY_SINH 364 -1.7452151232610902E-5
100.0 NEARLY_SINH 365 -1.721817391064917E-5
100.0 NEARLY_SINH 366 -1.7412670457517265E-5
100.0 NEARLY_SINH 367 -1.7229345295355358E-5
100.0 NEARLY_SINH 368 -1.7099354506555642E-5
100.0 NEARLY_SINH 369 -1.7310515350921207E-5
100.0 NEARLY_SINH 370 -1.7142367493505617E-5
100.0 NEARLY_SINH 371 -1.728351923091509E-5
100.0 NEARLY_SINH 372 -1.7026542723286298E-5
100.0 NEARLY_SINH 373 -1.7024143446064954E-5
100.0 NEARLY_SINH 374 -1.6790761454110736E-5
100.0 NEARLY_SINH 375 -1.6512665012236027E-5
100.0 NEARLY_SINH 376 -1.657179018099697E-5
100.0 NEARLY_SINH 377 -1.627822660221767E-5
100.0 NEARLY_SINH 378 -1.6225036281625194E-5
100.0 NEARLY_SINH 379 -1.6002826217054178E-5
100.0 NEARLY_SINH 380 -1.6029802653250158E-5
100.0 NEARLY_SINH 381 -1.5687535566577537E-5
100.0 NEARLY_SINH 382 -1.5472563619667312E-5
100.0 NEARLY_SINH 383 -1.558776525989458E-5
100.0 NEARLY_SINH 384 -1.53981646642265E-5
100.0 NEARLY_SINH 385 -1.5483242457925428E-5
100.0 NEARLY_SINH 386 -1.5257355434172837E-5
100.0 NEARLY_SINH 387 -1.513783519246914E-5
100.0 NEARLY_SINH 388 -1.5114883512801214E-5
100.0 NEARLY_SINH 389 -1.4872412569921778E-5
100.0 NEARLY_SINH 390 -1.4936627764861043E-5
100.0 NEARLY_SINH 391 -1.4789346361787636E-5
100.0 NEARLY_SINH 392 -1.4814155650633154E-5
100.0 NEARLY_SINH 393 -1.4590954422466496E-5
100.0 NEARLY_SINH 394 -1.4358984190110391E-5
100.0 NEARLY_SINH 395 -1.4434543027519453E-5
100.0 NEARLY_SINH 396 -1.4185380284637006E-5
100.0 NEARLY_SINH 397 -1.4203004481849746E-5
100.0 NEARLY_SINH 398 -1.4049611100297454E-5
100.0 NEARLY_SINH 399 -1.411515140237185E-5
100.0 NEARLY_SINH 400 -1.3931547758083695E-5
100.0 NEARLY_SINH 401 -1.3675878079766335E-5
100.0 NEARLY_SINH 402 -1.3717221479581099E-5
100.0 NEARLY_SINH 403 -1.3575457343151243E-5
100.0 NEARLY_SINH 404 -1.3607094868639535E-5
100.0 NEARLY_SINH 405 -1.348181331373155E-5
100.0 NEARLY_SINH 406 -1.3687126422468054E-5
100.0 NEARLY_SINH 407 -1.359537306289127E-5
100.0 NEARLY_SINH 408 -1.355907525368849E-5
100.0 NEARLY_SINH 409 -1.3642025759708076E-5
100.0 NEARLY_SINH 410 -1.3488880392209524E-5
100.0 NEARLY_SINH 411 -1.3592368755865891E-5
100.0 NEARLY_SINH 412 -1.3436089187912614E-5
100.0 NEARLY_SINH 413 -1.3621433236465919E-5
100.0 NEARLY_SINH 414 -1.3430429810057376E-5
100.0 NEARLY_SINH 415 -1.327569270337392E-5
100.0 NEARLY_SINH 416 -1.3260958235505882E-5
100.0 NEARLY_SINH 417 -1.3020603431890265E-5
100.0 NEARLY_SINH 418 -1.3072422504478709E-5
100.0 NEARLY_SINH 419 -1.2894501544735704E-5
100.0 NEARLY_SINH 420 -1.2947733440960008E-5
100.0 NEARLY_SINH 421 -1.2768688074871193E-5
100.0 NEARLY_SINH 422 -1.2612199542516578E-5
100.0 NEARLY_SINH 423 -1.2626133165660747E-5
100.0 NEARLY_SINH 424 -1.2409078084196778E-5
100.0 NEARLY_SINH 425 -1.2494779629612651E-5
100.0 NEARLY_SINH 426 -1.237502252227074E-5
100.0 NEARLY_SINH 427 -1.2228730868812931E-5
100.0 NEARLY_SINH 428 -1.2357076840885384E-5
100.0 NEARLY_SINH 429 -1.223408736183984E-5
100.0 NEARLY_SINH 430 -1.2369938714229534E-5
100.0 NEARLY_SINH 431 -1.2236668074372403E-5
100.0 NEARLY_SINH 432 -1.2258583083735175E-5
100.0 NEARLY_SINH 433 -1.218885733234032E-5
100.0 NEARLY_SINH 434 -1.2075067568062536E-5
100.0 NEARLY_SINH 435 -1.2182351596834451E-5
100.0 NEARLY_SINH 436 -1.201761302294102E-5
100.0 NEARLY_SINH 437 -1.207960717941603E-5
100.0 NEARLY_SINH 438 -1.1925920283317737E-5
100.0 NEARLY_SINH 439 -1.1931749091864674E-5
100.0 NEARLY_SINH 440 -1.1803684918376689E-5
100.0 NEARLY_SINH 441 -1.1699241238005698E-5
100.0 NEARLY_SINH 442 -1.1717590532533961E-5
100.0 NEARLY_SINH 443 -1.1580622246043504E-5
100.0 NEARLY_SINH 444 -1.153277566334765E-5
100.0 NEARLY_SINH 445 -1.1343706556310451E-5
100.0 NEARLY_SINH 446 -1.1359396437704561E-5
100.0 NEARLY_SINH 447 -1.1234581625885198E-5
100.0 NEARLY_SINH 448 -1.1166412891228106E-5
100.0 NEARLY_SINH 449 -1.1241944368300949E-5
100.0 NEARLY_SINH 450 -1.1150653492109086E-5
100.0 NEARLY_SINH 451 -1.1201434906737973E-5
100.0 NEARLY_SINH 452 -1.109765578455324E-5
100.0 NEARLY_SINH 453 -1.1104858781862958E-5
100.0 NEARLY_SINH 454 -1.0923726400768885E-5
100.0 NEARLY_SINH 455 -1.0833140357213722E-5
100.0 NEARLY_SINH 456 -1.0903231853376383E-5
100.0 NEARLY_SINH 457 -1.0712445105198753E-5
100.0 NEARLY_SINH 458 -1.0678917790052367E-5
100.0 NEARLY_SINH 459 -1.0495430399437566E-5
100.0 NEARLY_SINH 460 -1.0575671310242285E-5
100.0 NEARLY_SINH 461 -1.0448827913123182E-5
100.0 NEARLY_SINH 462 -1.0362918087203354E-5
100.0 NEARLY_SINH 463 -1.0431198736782221E-5
100.0 NEARLY_SINH 464 -1.0301219019126506E-5
100.0 NEARLY_SINH 465 -1.0311478833457954E-5
100.0 NEARLY_SINH 466 -1.015488133937481E-5
100.0 NEARLY_SINH 467 -1.0133214337848528E-5
100.0 NEARLY_SINH 468 -1.0248262991119361E-5
100.0 NEARLY_SINH 469 -1.0161124949448208E-5
100.0 NEARLY_SINH 470 -1.029127431806387E-5
100.0 NEARLY_SINH 471 -1.0191559656647087E-5
100.0 NEARLY_SINH 472 -1.0264579547225594E-5
100.0 NEARLY_SINH 473 -1.016006143839121E-5
100.0 NEARLY_SINH 474 -1.0117220841543428E-5
100.0 NEARLY_SINH 475 -1.0144078538054657E-5
100.0 NEARLY_SINH 476 -1.0026036144417105E-5
100.0 NEARLY_SINH 477 -1.0061393009408448E-5
100.0 NEARLY_SINH 478 -9.934185589699496E-6
100.0 NEARLY_SINH 479 -9.934202511274748E-6
100.0 NEARLY_SINH 480 -9.717728936209369E-6
100.0 NEARLY_SINH 481 -9.621238024948298E-6
100.0 NEARLY_SINH 482 -9.58702714548565E-6
100.0 NEARLY_SINH 483 -9.413102289634878E-6
100.0 NEARLY_SINH 484 -9.409212473165951E-6
100.0 NEARLY_SINH 485 -9.257837518816814E-6
100.0 NEARLY_SINH 486 -9.309042267702239E-6
100.0 NEARLY_SINH 487 -9.217144015138956E-6
100.0 NEARLY_SINH 488 -9.230686643491026E-6
100.0 NEARLY_SINH 489 -9.336388791858496E-6
100.0 NEARLY_SINH 490 -9.22708442363529E-6
100.0 NEARLY_SINH 491 -9.27323649513312E-6
100.0 NEARLY_SINH 492 -9.175199867428319E-6
100.0 NEARLY_SINH 493 -9.232522232061058E-6
100.0 NEARLY_SINH 494 -9.138585959078682E-6
100.0 NEARLY_SINH 495 -9.086809357405912E-6
100.0 NEARLY_SINH 496 -9.152777100673859E-6
100.0 NEARLY_SINH 497 -8.982975309379526E-6
100.0 NEARLY_SINH 498 -9.004958128500107E-6
100.0 NEARLY_SINH 499 -8.922514036946438E-6
100.0 NEARLY_CUBIC 125 -1.2274120400679323E-4
100.0 NEARLY_CUBIC 126 -1.130197901675345E-4
100.0 NEARLY_CUBIC 127 -1.1340417978722428E-4
100.0 NEARLY_CUBIC 128 -1.20218497002611E-4
100.0 NEARLY_CUBIC 129 -1.1158855638715437E-4
100.0 NEARLY_CUBIC 130 -1.1100857638801642E-4
100.0 NEARLY_CUBIC 131 -1.057951805281121E-4
100.0 NEARLY_CUBIC 132 -1.1297782890373753E-4
100.0 NEARLY_CUBIC 133 -1.1039062040385517E-4
100.0 NEARLY_CUBIC 134 -1.0099587544232236E-4
100.0 NEARLY_CUBIC 135 -1.0137349412797647E-4
100.0 NEARLY_CUBIC 136 -9.858642025939446E-5
100.0 NEARLY_CUBIC 137 -1.0470905823556365E-4
100.0 NEARLY_CUBIC 138 -1.0054223776023719E-4
100.0 NEARLY_CUBIC 139 -9.167045665048335E-5
100.0 NEARLY_CUBIC 140 -9.332005661732978E-5
100.0 NEARLY_CUBIC 141 -9.234741128416601E-5
100.0 NEARLY_CUBIC 142 -9.749587016738559E-5
100.0 NEARLY_CUBIC 143 -9.2049600382893E-5
100.0 NEARLY_CUBIC 144 -8.445956663472032E-5
100.0 NEARLY_CUBIC 145 -8.739565101389957E-5
100.0 NEARLY_CUBIC 146 -8.7212611910914E-5
100.0 NEARLY_CUBIC 147 -9.08157803829468E-5
100.0 NEARLY_CUBIC 148 -8.508423382735941E-5
100.0 NEARLY_CUBIC 149 -8.550537800999791E-5
100.0 NEARLY_CUBIC 150 -8.281409761146108E-5
100.0 NEARLY_CUBIC 151 -8.20474301006513E-5
100.0 NEARLY_CUBIC 152 -8.439188524533847E-5
100.0 NEARLY_CUBIC 153 -7.845618416091327E-5
100.0 NEARLY_CUBIC 154 -7.962459587229631E-5
100.0 NEARLY_CUBIC 155 -7.82047523726348E-5
100.0 NEARLY_CUBIC 156 -7.718305215842491E-5
100.0 NEARLY_CUBIC 157 -7.871257622493744E-5
100.0 NEARLY_CUBIC 158 -7.351003419042712E-5
100.0 NEARLY_CUBIC 159 -7.551920370829635E-5
100.0 NEARLY_CUBIC 160 -7.458895507195251E-5
100.0 NEARLY_CUBIC 161 -7.766616511073465E-5
100.0 NEARLY_CUBIC 162 -7.368745426195034E-5
100.0 NEARLY_CUBIC 163 -6.954873012698926E-5
100.0 NEARLY_CUBIC 164 -7.194873260907286E-5
100.0 NEARLY_CUBIC 165 -7.124951674075675E-5
100.0 NEARLY_CUBIC 166 -7.34995187166021E-5
100.0 NEARLY_CUBIC 167 -6.920683239020065E-5
100.0 NEARLY_CUBIC 168 -6.603530165083527E-5
100.0 NEARLY_CUBIC 169 -6.840295120191797E-5
100.0 NEARLY_CUBIC 170 -6.720152401928914E-5
100.0 NEARLY_CUBIC 171 -6.83019367802018E-5
100.0 NEARLY_CUBIC 172 -6.42327101108009E-5
100.0 NEARLY_CUBIC 173 -6.198215376773675E-5
100.0 NEARLY_CUBIC 174 -6.413346995159941E-5
100.0 NEARLY_CUBIC 175 -6.269776622502832E-5
100.0 NEARLY_CUBIC 176 -6.357774679255357E-5
100.0 NEARLY_CUBIC 177 -6.023655095788172E-5
100.0 NEARLY_CUBIC 178 -6.205509343182314E-5
100.0 NEARLY_CUBIC 179 -6.133297003874105E-5
100.0 NEARLY_CUBIC 180 -5.9270481543194364E-5
100.0 NEARLY_CUBIC 181 -5.9282097207180584E-5
100.0 NEARLY_CUBIC 182 -5.644679684735365E-5
100.0 NEARLY_CUBIC 183 -5.788769303283203E-5
100.0 NEARLY_CUBIC 184 -5.687051578906477E-5
100.0 NEARLY_CUBIC 185 -5.452703735198128E-5
100.0 NEARLY_CUBIC 186 -5.466771695505912E-5
100.0 NEARLY_CUBIC 187 -5.275433125451201E-5
100.0 NEARLY_CUBIC 188 -5.4462997217896714E-5
100.0 NEARLY_CUBIC 189 -5.308655657820793E-5
100.0 NEARLY_CUBIC 190 -5.0658424764371546E-5
100.0 NEARLY_CUBIC 191 -5.141685867382506E-5
100.0 NEARLY_CUBIC 192 -5.0115370847869656E-5
100.0 NEARLY_CUBIC 193 -5.163045774825292E-5
100.0 NEARLY_CUBIC 194 -4.9865977832297403E-5
100.0 NEARLY_CUBIC 195 -5.0076463566028906E-5
100.0 NEARLY_CUBIC 196 -4.8043430437516577E-5
100.0 NEARLY_CUBIC 197 -4.705531117021877E-5
100.0 NEARLY_CUBIC 198 -4.843618961114515E-5
100.0 NEARLY_CUBIC 199 -4.655070552495033E-5
100.0 NEARLY_CUBIC 200 -4.724011948109563E-5
100.0 NEARLY_CUBIC 201 -4.555568645159269E-5
100.0 NEARLY_CUBIC 202 -4.485503057871654E-5
100.0 NEARLY_CUBIC 203 -4.6211747104507594E-5
100.0 NEARLY_CUBIC 204 -4.455161746452774E-5
100.0 NEARLY_CUBIC 205 -4.533844826681843E-5
100.0 NEARLY_CUBIC 206 -4.416975668419809E-5
100.0 NEARLY_CUBIC 207 -4.5464960121144316E-5
100.0 NEARLY_CUBIC 208 -4.4345787279631566E-5
100.0 NEARLY_CUBIC 209 -4.260225426211406E-5
100.0 NEARLY_CUBIC 210 -4.3014515475725545E-5
100.0 NEARLY_CUBIC 211 -4.219225313661923E-5
100.0 NEARLY_CUBIC 212 -4.321346212687871E-5
100.0 NEARLY_CUBIC 213 -4.1886651720446366E-5
100.0 NEARLY_CUBIC 214 -4.028167649217096E-5
100.0 NEARLY_CUBIC 215 -4.096921091978345E-5
100.0 NEARLY_CUBIC 216 -4.025759185299904E-5
100.0 NEARLY_CUBIC 217 -4.115045599650813E-5
100.0 NEARLY_CUBIC 218 -3.959527630126303E-5
100.0 NEARLY_CUBIC 219 -3.8220727522464415E-5
100.0 NEARLY_CUBIC 220 -3.897200116220745E-5
100.0 NEARLY_CUBIC 221 -3.8179916352909515E-5
100.0 NEARLY_CUBIC 222 -3.892241141656427E-5
100.0 NEARLY_CUBIC 223 -3.737752888177681E-5
100.0 NEARLY_CUBIC 224 -3.780002412590022E-5
100.0 NEARLY_CUBIC 225 -3.6939149913983726E-5
100.0 NEARLY_CUBIC 226 -3.605945645723807E-5
100.0 NEARLY_CUBIC 227 -3.669922644800039E-5
100.0 NEARLY_CUBIC 228 -3.5454114512667445E-5
100.0 NEARLY_CUBIC 229 -3.599991086034038E-5
100.0 NEARLY_CUBIC 230 -3.53291930750288E-5
100.0 NEARLY_CUBIC 231 -3.448056662058718E-5
100.0 NEARLY_CUBIC 232 -3.469504136432988E-5
100.0 NEARLY_CUBIC 233 -3.342559501984255E-5
100.0 NEARLY_CUBIC 234 -3.403737507579052E-5
100.0 NEARLY_CUBIC 235 -3.35203879213708E-5
100.0 NEARLY_CUBIC 236 -3.2670338148577116E-5
100.0 NEARLY_CUBIC 237 -3.308632340015549E-5
100.0 NEARLY_CUBIC 238 -3.221908919126548E-5
100.0 NEARLY_CUBIC 239 -3.304640829071559E-5
100.0 NEARLY_CUBIC 240 -3.250914226704538E-5
100.0 NEARLY_CUBIC 241 -3.310363837361052E-5
100.0 NEARLY_CUBIC 242 -3.206548602996406E-5
100.0 NEARLY_CUBIC 243 -3.130529878347943E-5
100.0 NEARLY_CUBIC 244 -3.199293026856509E-5
100.0 NEARLY_CUBIC 245 -3.139256387552081E-5
100.0 NEARLY_CUBIC 246 -3.223943579033772E-5
100.0 NEARLY_CUBIC 247 -3.134857001541036E-5
100.0 NEARLY_CUBIC 248 -3.074996026253274E-5
100.0 NEARLY_CUBIC 249 -3.1356446390518045E-5
100.0 NEARLY_CUBIC 250 -3.064796685414706E-5
100.0 NEARLY_CUBIC 251 -3.104941755172064E-5
100.0 NEARLY_CUBIC 252 -3.01557554642784E-5
100.0 NEARLY_CUBIC 253 -3.060111054509207E-5
100.0 NEARLY_CUBIC 254 -3.0001557891345954E-5
100.0 NEARLY_CUBIC 255 -2.8987133392277542E-5
100.0 NEARLY_CUBIC 256 -2.9329461329830053E-5
100.0 NEARLY_CUBIC 257 -2.8755210574438195E-5
100.0 NEARLY_CUBIC 258 -2.9447082744660236E-5
100.0 NEARLY_CUBIC 259 -2.878418100493718E-5
100.0 NEARLY_CUBIC 260 -2.7906746280947914E-5
100.0 NEARLY_CUBIC 261 -2.8081290011527926E-5
100.0 NEARLY_CUBIC 262 -2.7365433981962894E-5
100.0 NEARLY_CUBIC 263 -2.775177505398574E-5
100.0 NEARLY_CUBIC 264 -2.7077921439300212E-5
100.0 NEARLY_CUBIC 265 -2.6236691198278095E-5
100.0 NEARLY_CUBIC 266 -2.625229794084305E-5
100.0 NEARLY_CUBIC 267 -2.5618120562675983E-5
100.0 NEARLY_CUBIC 268 -2.6001853099977268E-5
100.0 NEARLY_CUBIC 269 -2.5370620968523383E-5
100.0 NEARLY_CUBIC 270 -2.5581903307703158E-5
100.0 NEARLY_CUBIC 271 -2.498703367592725E-5
100.0 NEARLY_CUBIC 272 -2.4415048160086883E-5
100.0 NEARLY_CUBIC 273 -2.4805791981385994E-5
100.0 NEARLY_CUBIC 274 -2.4232510456023704E-5
100.0 NEARLY_CUBIC 275 -2.4423100317250146E-5
100.0 NEARLY_CUBIC 276 -2.3817086922228725E-5
100.0 NEARLY_CUBIC 277 -2.3348553074065137E-5
100.0 NEARLY_CUBIC 278 -2.388813543241497E-5
100.0 NEARLY_CUBIC 279 -2.341077004519576E-5
100.0 NEARLY_CUBIC 280 -2.3916853138850058E-5
100.0 NEARLY_CUBIC 281 -2.3538218929530785E-5
100.0 NEARLY_CUBIC 282 -2.307056844763622E-5
100.0 NEARLY_CUBIC 283 -2.338526527712048E-5
100.0 NEARLY_CUBIC 284 -2.2835974501589362E-5
100.0 NEARLY_CUBIC 285 -2.3141007028826266E-5
100.0 NEARLY_CUBIC 286 -2.266308044607257E-5
100.0 NEARLY_CUBIC 287 -2.2781864905674354E-5
100.0 NEARLY_CUBIC 288 -2.2285473485261775E-5
100.0 NEARLY_CUBIC 289 -2.180152029307436E-5
100.0 NEARLY_CUBIC 290 -2.2285799638588344E-5
100.0 NEARLY_CUBIC 291 -2.1897224264932902E-5
100.0 NEARLY_CUBIC 292 -2.2045418021754415E-5
100.0 NEARLY_CUBIC 293 -2.1431552235107176E-5
100.0 NEARLY_CUBIC 294 -2.0794786497191353E-5
100.0 NEARLY_CUBIC 295 -2.11215237149176E-5
100.0 NEARLY_CUBIC 296 -2.0661454357195908E-5
100.0 NEARLY_CUBIC 297 -2.082878246856268E-5
100.0 NEARLY_CUBIC 298 -2.0318031459964914E-5
100.0 NEARLY_CUBIC 299 -2.0649144654605323E-5
100.0 NEARLY_CUBIC 300 -2.0343504976594318E-5
100.0 NEARLY_CUBIC 301 -1.9914084488092954E-5
100.0 NEARLY_CUBIC 302 -2.0173193424177782E-5
100.0 NEARLY_CUBIC 303 -1.9685475145969633E-5
100.0 NEARLY_CUBIC 304 -2.008460156410763E-5
100.0 NEARLY_CUBIC 305 -1.9823387273021353E-5
100.0 NEARLY_CUBIC 306 -1.9416259819493575E-5
100.0 NEARLY_CUBIC 307 -1.9718236285548585E-5
100.0 NEARLY_CUBIC 308 -1.9384959403900837E-5
100.0 NEARLY_CUBIC 309 -1.9896427979837483E-5
100.0 NEARLY_CUBIC 310 -1.96243169572341E-5
100.0 NEARLY_CUBIC 311 -1.925158213289535E-5
100.0 NEARLY_CUBIC 312 -1.9532519162090978E-5
100.0 NEARLY_CUBIC 313 -1.910473183297512E-5
100.0 NEARLY_CUBIC 314 -1.9307627305842345E-5
100.0 NEARLY_CUBIC 315 -1.8914460622632134E-5
100.0 NEARLY_CUBIC 316 -1.915408636499194E-5
100.0 NEARLY_CUBIC 317 -1.8695206538410503E-5
100.0 NEARLY_CUBIC 318 -1.843235906573426E-5
100.0 NEARLY_CUBIC 319 -1.872575549022315E-5
100.0 NEARLY_CUBIC 320 -1.8470118238411715E-5
100.0 NEARLY_CUBIC 321 -1.8708957640889423E-5
100.0 NEARLY_CUBIC 322 -1.824228433910946E-5
100.0 NEARLY_CUBIC 323 -1.7876957542739547E-5
100.0 NEARLY_CUBIC 324 -1.7971124346871648E-5
100.0 NEARLY_CUBIC 325 -1.7529355393008927E-5
100.0 NEARLY_CUBIC 326 -1.7593855392128432E-5
100.0 NEARLY_CUBIC 327 -1.7277067082765996E-5
100.0 NEARLY_CUBIC 328 -1.6936216708174356E-5
100.0 NEARLY_CUBIC 329 -1.7047321216878686E-5
100.0 NEARLY_CUBIC 330 -1.6671151544578322E-5
100.0 NEARLY_CUBIC 331 -1.665574544595927E-5
100.0 NEARLY_CUBIC 332 -1.631138942670418E-5
100.0 NEARLY_CUBIC 333 -1.649560564498387E-5
100.0 NEARLY_CUBIC 334 -1.6238918004063407E-5
100.0 NEARLY_CUBIC 335 -1.5888183879653184E-5
100.0 NEARLY_CUBIC 336 -1.61706962886754E-5
100.0 NEARLY_CUBIC 337 -1.598213033116025E-5
100.0 NEARLY_CUBIC 338 -1.6257866485069883E-5
100.0 NEARLY_CUBIC 339 -1.6104083966794747E-5
100.0 NEARLY_CUBIC 340 -1.5722061573519852E-5
100.0 NEARLY_CUBIC 341 -1.592978588504934E-5
100.0 NEARLY_CUBIC 342 -1.5597767665909146E-5
100.0 NEARLY_CUBIC 343 -1.583486358214259E-5
100.0 NEARLY_CUBIC 344 -1.558591180472746E-5
100.0 NEARLY_CUBIC 345 -1.5913264364897373E-5
100.0 NEARLY_CUBIC 346 -1.5585360132241988E-5
100.0 NEARLY_CUBIC 347 -1.5255007157044531E-5
100.0 NEARLY_CUBIC 348 -1.5474135108384246E-5
100.0 NEARLY_CUBIC 349 -1.5119901524585089E-5
100.0 NEARLY_CUBIC 350 -1.513907673711401E-5
100.0 NEARLY_CUBIC 351 -1.4827333176370416E-5
100.0 NEARLY_CUBIC 352 -1.4558134216358098E-5
100.0 NEARLY_CUBIC 353 -1.4707705161320916E-5
100.0 NEARLY_CUBIC 354 -1.4538709759648327E-5
100.0 NEARLY_CUBIC 355 -1.4688562859355159E-5
100.0 NEARLY_CUBIC 356 -1.43918423383127E-5
100.0 NEARLY_CUBIC 357 -1.4093010380022974E-5
100.0 NEARLY_CUBIC 358 -1.416244248719778E-5
100.0 NEARLY_CUBIC 359 -1.3878459263594323E-5
100.0 NEARLY_CUBIC 360 -1.4055948597047063E-5
100.0 NEARLY_CUBIC 361 -1.387360804994131E-5
100.0 NEARLY_CUBIC 362 -1.412834820158082E-5
100.0 NEARLY_CUBIC 363 -1.3945493807732134E-5
100.0 NEARLY_CUBIC 364 -1.369750461854835E-5
100.0 NEARLY_CUBIC 365 -1.3838903099028244E-5
100.0 NEARLY_CUBIC 366 -1.3644076137353522E-5
100.0 NEARLY_CUBIC 367 -1.3780003666141738E-5
100.0 NEARLY_CUBIC 368 -1.34891621739186E-5
100.0 NEARLY_CUBIC 369 -1.3227504643609223E-5
100.0 NEARLY_CUBIC 370 -1.3295973105620362E-5
100.0 NEARLY_CUBIC 371 -1.3130924452653403E-5
100.0 NEARLY_CUBIC 372 -1.3296120669359368E-5
100.0 NEARLY_CUBIC 373 -1.298173117891821E-5
100.0 NEARLY_CUBIC 374 -1.2713985915624448E-5
100.0 NEARLY_CUBIC 375 -1.2874203712875953E-5
100.0 NEARLY_CUBIC 376 -1.264823560021E-5
100.0 NEARLY_CUBIC 377 -1.2696677519130617E-5
100.0 NEARLY_CUBIC 378 -1.2424740821970204E-5
100.0 NEARLY_CUBIC 379 -1.2534352206827748E-5
100.0 NEARLY_CUBIC 380 -1.2366926689821867E-5
100.0 NEARLY_CUBIC 381 -1.2124502940302762E-5
100.0 NEARLY_CUBIC 382 -1.2229829170706807E-5
100.0 NEARLY_CUBIC 383 -1.1925755708297459E-5
100.0 NEARLY_CUBIC 384 -1.2091415279691375E-5
100.0 NEARLY_CUBIC 385 -1.1876910764208048E-5
100.0 NEARLY_CUBIC 386 -1.1698769644574725E-5
100.0 NEARLY_CUBIC 387 -1.1956102031085436E-5
100.0 NEARLY_CUBIC 388 -1.1869871529235354E-5
100.0 NEARLY_CUBIC 389 -1.211123495536981E-5
100.0 NEARLY_CUBIC 390 -1.2039895707971482E-5
100.0 NEARLY_CUBIC 391 -1.2162353234757006E-5
100.0 NEARLY_CUBIC 392 -1.2049726263896332E-5
100.0 NEARLY_CUBIC 393 -1.1897115727244056E-5
100.0 NEARLY_CUBIC 394 -1.2130019838352268E-5
100.0 NEARLY_CUBIC 395 -1.1983332939280444E-5
100.0 NEARLY_CUBIC 396 -1.2220172093790893E-5
100.0 NEARLY_CUBIC 397 -1.2094371381721203E-5
100.0 NEARLY_CUBIC 398 -1.1989955389424267E-5
100.0 NEARLY_CUBIC 399 -1.2041923702632573E-5
100.0 NEARLY_CUBIC 400 -1.1787390399753406E-5
100.0 NEARLY_CUBIC 401 -1.185520726210143E-5
100.0 NEARLY_CUBIC 402 -1.1646913843144091E-5
100.0 NEARLY_CUBIC 403 -1.1472401228118656E-5
100.0 NEARLY_CUBIC 404 -1.1482678615948316E-5
100.0 NEARLY_CUBIC 405 -1.1240347328467237E-5
100.0 NEARLY_CUBIC 406 -1.1248466516455835E-5
100.0 NEARLY_CUBIC 407 -1.1093556890884315E-5
100.0 NEARLY_CUBIC 408 -1.1048512450706482E-5
100.0 NEARLY_CUBIC 409 -1.0821735395794008E-5
100.0 NEARLY_CUBIC 410 -1.0634255339425636E-5
100.0 NEARLY_CUBIC 411 -1.0793967429201246E-5
100.0 NEARLY_CUBIC 412 -1.066800550741931E-5
100.0 NEARLY_CUBIC 413 -1.0748495064660801E-5
100.0 NEARLY_CUBIC 414 -1.0565566602949161E-5
100.0 NEARLY_CUBIC 415 -1.0466309563916809E-5
100.0 NEARLY_CUBIC 416 -1.0485729386999765E-5
100.0 NEARLY_CUBIC 417 -1.028698546079454E-5
100.0 NEARLY_CUBIC 418 -1.0370649678570487E-5
100.0 NEARLY_CUBIC 419 -1.0243901607864814E-5
100.0 NEARLY_CUBIC 420 -1.0068781502781121E-5
100.0 NEARLY_CUBIC 421 -1.0131836750915113E-5
100.0 NEARLY_CUBIC 422 -9.93330133702841E-6
100.0 NEARLY_CUBIC 423 -1.0018548545431827E-5
100.0 NEARLY_CUBIC 424 -9.825552695907902E-6
100.0 NEARLY_CUBIC 425 -9.874542771903805E-6
100.0 NEARLY_CUBIC 426 -9.709225711418412E-6
100.0 NEARLY_CUBIC 427 -9.577330314591848E-6
100.0 NEARLY_CUBIC 428 -9.653486650051946E-6
100.0 NEARLY_CUBIC 429 -9.501047560256382E-6
100.0 NEARLY_CUBIC 430 -9.503604893268403E-6
100.0 NEARLY_CUBIC 431 -9.346579570745916E-6
100.0 NEARLY_CUBIC 432 -9.23490255289039E-6
100.0 NEARLY_CUBIC 433 -9.292523537318687E-6
100.0 NEARLY_CUBIC 434 -9.15017310099131E-6
100.0 NEARLY_CUBIC 435 -9.384920922173023E-6
100.0 NEARLY_CUBIC 436 -9.319823765174817E-6
100.0 NEARLY_CUBIC 437 -9.557536643889364E-6
100.0 NEARLY_CUBIC 438 -9.429871880684004E-6
100.0 NEARLY_CUBIC 439 -9.306101128814248E-6
100.0 NEARLY_CUBIC 440 -9.455318957130032E-6
100.0 NEARLY_CUBIC 441 -9.318143478154184E-6
100.0 NEARLY_CUBIC 442 -9.442124888181525E-6
100.0 NEARLY_CUBIC 443 -9.384444267013237E-6
100.0 NEARLY_CUBIC 444 -9.249439264280568E-6
100.0 NEARLY_CUBIC 445 -9.332108673376638E-6
100.0 NEARLY_CUBIC 446 -9.155358148049686E-6
100.0 NEARLY_CUBIC 447 -9.131266886619471E-6
100.0 NEARLY_CUBIC 448 -8.993914238253353E-6
100.0 NEARLY_CUBIC 449 -8.859077935241544E-6
100.0 NEARLY_CUBIC 450 -8.92206805858109E-6
100.0 NEARLY_CUBIC 451 -8.819078671784553E-6
100.0 NEARLY_CUBIC 452 -8.819265395310083E-6
100.0 NEARLY_CUBIC 453 -8.687479805757903E-6
100.0 NEARLY_CUBIC 454 -8.720184013100152E-6
100.0 NEARLY_CUBIC 455 -8.56103395019403E-6
100.0 NEARLY_CUBIC 456 -8.479965320162819E-6
100.0 NEARLY_CUBIC 457 -8.575314296876968E-6
100.0 NEARLY_CUBIC 458 -8.461946854332325E-6
100.0 NEARLY_CUBIC 459 -8.592436481436039E-6
100.0 NEARLY_CUBIC 460 -8.512722197373535E-6
100.0 NEARLY_CUBIC 461 -8.43946107575988E-6
100.0 NEARLY_CUBIC 462 -8.552488253599222E-6
100.0 NEARLY_CUBIC 463 -8.398209685900326E-6
100.0 NEARLY_CUBIC 464 -8.520600304429138E-6
100.0 NEARLY_CUBIC 465 -8.443068282737443E-6
100.0 NEARLY_CUBIC 466 -8.355648795088655E-6
100.0 NEARLY_CUBIC 467 -8.439469065812943E-6
100.0 NEARLY_CUBIC 468 -8.328780441324568E-6
100.0 NEARLY_CUBIC 469 -8.398493287486986E-6
100.0 NEARLY_CUBIC 470 -8.269473429578511E-6
100.0 NEARLY_CUBIC 471 -8.26227217043396E-6
100.0 NEARLY_CUBIC 472 -8.207021749306875E-6
100.0 NEARLY_CUBIC 473 -8.117608173208168E-6
100.0 NEARLY_CUBIC 474 -8.154645525060289E-6
100.0 NEARLY_CUBIC 475 -8.045345825991035E-6
100.0 NEARLY_CUBIC 476 -8.00993821670204E-6
100.0 NEARLY_CUBIC 477 -7.846652826160039E-6
100.0 NEARLY_CUBIC 478 -7.742130972765437E-6
100.0 NEARLY_CUBIC 479 -7.76044356687322E-6
100.0 NEARLY_CUBIC 480 -7.706077401081757E-6
100.0 NEARLY_CUBIC 481 -7.798916187518046E-6
100.0 NEARLY_CUBIC 482 -7.718677583312683E-6
100.0 NEARLY_CUBIC 483 -7.800770696064774E-6
100.0 NEARLY_CUBIC 484 -7.704787678086689E-6
100.0 NEARLY_CUBIC 485 -7.633600585421618E-6
100.0 NEARLY_CUBIC 486 -7.630679314196698E-6
100.0 NEARLY_CUBIC 487 -7.506656518607713E-6
100.0 NEARLY_CUBIC 488 -7.578474034986016E-6
100.0 NEARLY_CUBIC 489 -7.500687559058861E-6
100.0 NEARLY_CUBIC 490 -7.368743542457423E-6
100.0 NEARLY_CUBIC 491 -7.342080372119142E-6
100.0 NEARLY_CUBIC 492 -7.175779993318088E-6
100.0 NEARLY_CUBIC 493 -7.26260190386796E-6
100.0 NEARLY_CUBIC 494 -7.145818743836685E-6
100.0 NEARLY_CUBIC 495 -7.051375417788108E-6
100.0 NEARLY_CUBIC 496 -7.135931670454454E-6
100.0 NEARLY_CUBIC 497 -7.075730564132243E-6
100.0 NEARLY_CUBIC 498 -7.108820730294951E-6
100.0 NEARLY_CUBIC 499 -6.962565793244835E-6
100.0 INSERT_SINH 125 -0.0013252603823161735
100.0 INSERT_SINH 126 -4.050699348701059E-4
100.0 INSERT_SINH 127 -0.0013707783205072488
100.0 INSERT_SINH 128 -5.615141453443329E-4
100.0 INSERT_SINH 129 -0.0011969925337025344
100.0 INSERT_SINH 130 -0.0010075705633312282
100.0 INSERT_SINH 131 -8.192780488860407E-4
100.0 INSERT_SINH 132 -0.001216000908351944
100.0 INSERT_SINH 133 -2.643780278051011E-4
100.0 INSERT_SINH 134 -0.001220800577217851
100.0 INSERT_SINH 135 -5.90936079320592E-4
100.0 INSERT_SINH 136 -0.0010413041694272707
100.0 INSERT_SINH 137 -9.509894443704425E-4
100.0 INSERT_SINH 138 -6.735978462106829E-4
100.0 INSERT_SINH 139 -0.0011155713880635076
100.0 INSERT_SINH 140 -1.3669727358056605E-4
100.0 INSERT_SINH 141 -0.0010971080489339258
100.0 INSERT_SINH 142 -6.034809102386518E-4
100.0 INSERT_SINH 143 -8.991878767750094E-4
100.0 INSERT_SINH 144 -9.04572481082333E-4
100.0 INSERT_SINH 145 -5.416233033175288E-4
100.0 INSERT_SINH 146 -0.0010206834101911255
100.0 INSERT_SINH 147 -1.8703374959017083E-4
100.0 INSERT_SINH 148 -9.791802976399921E-4
100.0 INSERT_SINH 149 -6.061859838695227E-4
100.0 INSERT_SINH 150 -7.803280383118505E-4
100.0 INSERT_SINH 151 -8.519429897964059E-4
100.0 INSERT_SINH 152 -4.2812170691952645E-4
100.0 INSERT_SINH 153 -9.390495780818853E-4
100.0 INSERT_SINH 154 -2.445959823598187E-4
100.0 INSERT_SINH 155 -8.759025808942056E-4
100.0 INSERT_SINH 156 -6.050902686478565E-4
100.0 INSERT_SINH 157 -6.674785955054219E-4
100.0 INSERT_SINH 158 -8.043303634694965E-4
100.0 INSERT_SINH 159 -3.278797597054961E-4
100.0 INSERT_SINH 160 -8.578475098346416E-4
100.0 INSERT_SINH 161 -2.922253785770934E-4
100.0 INSERT_SINH 162 -7.823008550698063E-4
100.0 INSERT_SINH 163 -5.954400622201206E-4
100.0 INSERT_SINH 164 -5.719979176603829E-4
100.0 INSERT_SINH 165 -7.579057245656884E-4
100.0 INSERT_SINH 166 -2.373253853713564E-4
100.0 INSERT_SINH 167 -7.889781314647237E-4
100.0 INSERT_SINH 168 -3.253779815279856E-4
100.0 INSERT_SINH 169 -6.952682862602089E-4
100.0 INSERT_SINH 170 -5.850414034860307E-4
100.0 INSERT_SINH 171 -4.823531971069883E-4
100.0 INSERT_SINH 172 -7.123416352401435E-4
100.0 INSERT_SINH 173 -1.5819853827103714E-4
100.0 INSERT_SINH 174 -7.221905546117569E-4
100.0 INSERT_SINH 175 -3.491675607953937E-4
100.0 INSERT_SINH 176 -6.193696501712864E-4
100.0 INSERT_SINH 177 -5.686462989151764E-4
100.0 INSERT_SINH 178 -4.036468128898463E-4
100.0 INSERT_SINH 179 -6.705636782644575E-4
100.0 INSERT_SINH 180 -8.585531090776755E-5
100.0 INSERT_SINH 181 -6.627996118799828E-4
100.0 INSERT_SINH 182 -3.6626468178102556E-4
100.0 INSERT_SINH 183 -5.480768989842844E-4
100.0 INSERT_SINH 184 -5.516726898653346E-4
100.0 INSERT_SINH 185 -3.3298633204381645E-4
100.0 INSERT_SINH 186 -6.273121711668495E-4
100.0 INSERT_SINH 187 -1.1100376274608692E-4
100.0 INSERT_SINH 188 -6.054668922761408E-4
100.0 INSERT_SINH 189 -3.748354804420373E-4
100.0 INSERT_SINH 190 -4.8411949291438106E-4
100.0 INSERT_SINH 191 -5.32486641251495E-4
100.0 INSERT_SINH 192 -2.680203457527952E-4
100.0 INSERT_SINH 193 -5.884328507788084E-4
100.0 INSERT_SINH 194 -1.5162421398962067E-4
100.0 INSERT_SINH 195 -5.517509820798239E-4
100.0 INSERT_SINH 196 -3.8138313797286827E-4
100.0 INSERT_SINH 197 -4.238392785040901E-4
100.0 INSERT_SINH 198 -5.113720798091137E-4
100.0 INSERT_SINH 199 -2.0959031037914855E-4
100.0 INSERT_SINH 200 -5.489775098590499E-4
100.0 INSERT_SINH 201 -1.839407254529135E-4
100.0 INSERT_SINH 202 -5.021215674823054E-4
100.0 INSERT_SINH 203 -3.824591860723814E-4
100.0 INSERT_SINH 204 -3.6839043175351804E-4
100.0 INSERT_SINH 205 -4.903434944818486E-4
100.0 INSERT_SINH 206 -1.5457864429002655E-4
100.0 INSERT_SINH 207 -5.129022533800764E-4
100.0 INSERT_SINH 208 -2.094300990407305E-4
100.0 INSERT_SINH 209 -4.5485947851098274E-4
100.0 INSERT_SINH 210 -3.8194091057874857E-4
100.0 INSERT_SINH 211 -3.175949321745364E-4
100.0 INSERT_SINH 212 -4.6888503826103545E-4
100.0 INSERT_SINH 213 -1.0518256740077447E-4
100.0 INSERT_SINH 214 -4.780307608589496E-4
100.0 INSERT_SINH 215 -2.2828386883855245E-4
100.0 INSERT_SINH 216 -4.115212951916192E-4
100.0 INSERT_SINH 217 -3.7708676023662235E-4
100.0 INSERT_SINH 218 -2.697411965906227E-4
100.0 INSERT_SINH 219 -4.473439895482656E-4
100.0 INSERT_SINH 220 -5.904560280711735E-5
100.0 INSERT_SINH 221 -4.439691571862525E-4
100.0 INSERT_SINH 222 -2.429049232439695E-4
100.0 INSERT_SINH 223 -3.698840739101428E-4
100.0 INSERT_SINH 224 -3.7017199233346787E-4
100.0 INSERT_SINH 225 -2.2648843771388982E-4
100.0 INSERT_SINH 226 -4.2472401836057827E-4
100.0 INSERT_SINH 227 -7.349246236909579E-5
100.0 INSERT_SINH 228 -4.1176929140185337E-4
100.0 INSERT_SINH 229 -2.535158231760093E-4
100.0 INSERT_SINH 230 -3.308438173919015E-4
100.0 INSERT_SINH 231 -3.619093311888477E-4
100.0 INSERT_SINH 232 -1.851615946746321E-4
100.0 INSERT_SINH 233 -4.0233685626933635E-4
100.0 INSERT_SINH 234 -1.0337750440392313E-4
100.0 INSERT_SINH 235 -3.795570800155801E-4
100.0 INSERT_SINH 236 -2.6139506650579847E-4
100.0 INSERT_SINH 237 -2.934050364205021E-4
100.0 INSERT_SINH 238 -3.5201697251086017E-4
100.0 INSERT_SINH 239 -1.4657670208961804E-4
100.0 INSERT_SINH 240 -3.7995980856919687E-4
100.0 INSERT_SINH 241 -1.2678686654776783E-4
100.0 INSERT_SINH 242 -3.4881097032268826E-4
100.0 INSERT_SINH 243 -2.660612884328728E-4
100.0 INSERT_SINH 244 -2.573650475348188E-4
100.0 INSERT_SINH 245 -3.424752557092958E-4
100.0 INSERT_SINH 246 -1.0951052298757702E-4
100.0 INSERT_SINH 247 -3.590424164423567E-4
100.0 INSERT_SINH 248 -1.463487594772772E-4
100.0 INSERT_SINH 249 -3.1981711823281245E-4
100.0 INSERT_SINH 250 -2.6830739750849375E-4
100.0 INSERT_SINH 251 -2.2420556411884007E-4
100.0 INSERT_SINH 252 -3.310205145465872E-4
100.0 INSERT_SINH 253 -7.503205669312507E-5
100.0 INSERT_SINH 254 -3.387709473097189E-4
100.0 INSERT_SINH 255 -1.6107010604926586E-4
100.0 INSERT_SINH 256 -2.925614359226003E-4
100.0 INSERT_SINH 257 -2.684134830763796E-4
100.0 INSERT_SINH 258 -1.9308919780414158E-4
100.0 INSERT_SINH 259 -3.1875090517718974E-4
100.0 INSERT_SINH 260 -4.346575545532971E-5
100.0 INSERT_SINH 261 -3.1754966536823304E-4
100.0 INSERT_SINH 262 -1.731823831461199E-4
100.0 INSERT_SINH 263 -2.6534525290689004E-4
100.0 INSERT_SINH 264 -2.6584297095677556E-4
100.0 INSERT_SINH 265 -1.630941551793441E-4
100.0 INSERT_SINH 266 -3.0612033183707865E-4
100.0 INSERT_SINH 267 -5.148268293364566E-5
100.0 INSERT_SINH 268 -2.970762113516656E-4
100.0 INSERT_SINH 269 -1.8306280597002456E-4
100.0 INSERT_SINH 270 -2.3916567856296922E-4
100.0 INSERT_SINH 271 -2.628956117618486E-4
100.0 INSERT_SINH 272 -1.3435393296568066E-4
100.0 INSERT_SINH 273 -2.9318117698107216E-4
100.0 INSERT_SINH 274 -7.317648998572679E-5
100.0 INSERT_SINH 275 -2.771494723639023E-4
100.0 INSERT_SINH 276 -1.9015308246661533E-4
100.0 INSERT_SINH 277 -2.1466535300085354E-4
100.0 INSERT_SINH 278 -2.581722067747094E-4
100.0 INSERT_SINH 279 -1.0731979635281164E-4
100.0 INSERT_SINH 280 -2.799255907532938E-4
100.0 INSERT_SINH 281 -9.112093770724528E-5
100.0 INSERT_SINH 282 -2.578477627857012E-4
100.0 INSERT_SINH 283 -1.9482516831814678E-4
100.0 INSERT_SINH 284 -1.90883056622404E-4
100.0 INSERT_SINH 285 -2.523350502778854E-4
100.0 INSERT_SINH 286 -8.18537318538759E-5
100.0 INSERT_SINH 287 -2.6618549079682197E-4
100.0 INSERT_SINH 288 -1.0644272004878275E-4
100.0 INSERT_SINH 289 -2.3813987981480267E-4
100.0 INSERT_SINH 290 -1.9751939058121337E-4
100.0 INSERT_SINH 291 -1.679671899132984E-4
100.0 INSERT_SINH 292 -2.453546470961854E-4
100.0 INSERT_SINH 293 -5.7427495792516936E-5
100.0 INSERT_SINH 294 -2.520451855696493E-4
100.0 INSERT_SINH 295 -1.1971331158910914E-4
100.0 INSERT_SINH 296 -2.1853947836891763E-4
100.0 INSERT_SINH 297 -1.997796617665415E-4
100.0 INSERT_SINH 298 -1.452732094913145E-4
100.0 INSERT_SINH 299 -2.3835262948868063E-4
100.0 INSERT_SINH 300 -3.403730674023109E-5
100.0 INSERT_SINH 301 -2.3823227398356295E-4
100.0 INSERT_SINH 302 -1.298483120608651E-4
100.0 INSERT_SINH 303 -1.996501263121786E-4
100.0 INSERT_SINH 304 -2.001195674345979E-4
100.0 INSERT_SINH 305 -1.232853359143249E-4
100.0 INSERT_SINH 306 -2.3110598692088757E-4
100.0 INSERT_SINH 307 -3.783895026643336E-5
100.0 INSERT_SINH 308 -2.249244211247614E-4
100.0 INSERT_SINH 309 -1.3802555182618192E-4
100.0 INSERT_SINH 310 -1.8181963454289019E-4
100.0 INSERT_SINH 311 -1.988640815246967E-4
100.0 INSERT_SINH 312 -1.0269714687360931E-4
100.0 INSERT_SINH 313 -2.2259829393966868E-4
100.0 INSERT_SINH 314 -5.4553340554264196E-5
100.0 INSERT_SINH 315 -2.11196812518466E-4
100.0 INSERT_SINH 316 -1.441088812059732E-4
100.0 INSERT_SINH 317 -1.6416148949183196E-4
100.0 INSERT_SINH 318 -1.9644450096745203E-4
100.0 INSERT_SINH 319 -8.294222367322135E-5
100.0 INSERT_SINH 320 -2.1342654767941838E-4
100.0 INSERT_SINH 321 -6.924243799844021E-5
100.0 INSERT_SINH 322 -1.9689956743462744E-4
100.0 INSERT_SINH 323 -1.492888512126811E-4
100.0 INSERT_SINH 324 -1.4652026387906858E-4
100.0 INSERT_SINH 325 -1.9351596921168834E-4
100.0 INSERT_SINH 326 -6.339267983346275E-5
100.0 INSERT_SINH 327 -2.0439511942438315E-4
100.0 INSERT_SINH 328 -8.149747164321042E-5
100.0 INSERT_SINH 329 -1.831856076544014E-4
100.0 INSERT_SINH 330 -1.5264421032501474E-4
100.0 INSERT_SINH 331 -1.2944296070838135E-4
100.0 INSERT_SINH 332 -1.90015282401923E-4
100.0 INSERT_SINH 333 -4.460464462407998E-5
100.0 INSERT_SINH 334 -1.9536227136551787E-4
100.0 INSERT_SINH 335 -9.17216313700564E-5
100.0 INSERT_SINH 336 -1.6968132351280474E-4
100.0 INSERT_SINH 337 -1.5463552447325668E-4
100.0 INSERT_SINH 338 -1.1307289467676895E-4
100.0 INSERT_SINH 339 -1.8551143028222583E-4
100.0 INSERT_SINH 340 -2.673257614116409E-5
100.0 INSERT_SINH 341 -1.8584736841731342E-4
100.0 INSERT_SINH 342 -1.0044034195733076E-4
100.0 INSERT_SINH 343 -1.5615398535828717E-4
100.0 INSERT_SINH 344 -1.5559249860430668E-4
100.0 INSERT_SINH 345 -9.68333179169889E-5
100.0 INSERT_SINH 346 -1.802204304137689E-4
100.0 INSERT_SINH 347 -2.8743683727405767E-5
100.0 INSERT_SINH 348 -1.75989987541314E-4
100.0 INSERT_SINH 349 -1.0758090285190036E-4
100.0 INSERT_SINH 350 -1.425418743243867E-4
100.0 INSERT_SINH 351 -1.5612550762966748E-4
100.0 INSERT_SINH 352 -8.085862494766616E-5
100.0 INSERT_SINH 353 -1.7516001909267942E-4
100.0 INSERT_SINH 354 -4.192916537260061E-5
100.0 INSERT_SINH 355 -1.663078631679582E-4
100.0 INSERT_SINH 356 -1.1281969822540816E-4
100.0 INSERT_SINH 357 -1.2954863403624728E-4
100.0 INSERT_SINH 358 -1.548025934754449E-4
100.0 INSERT_SINH 359 -6.556507769239772E-5
100.0 INSERT_SINH 360 -1.6892391536682538E-4
100.0 INSERT_SINH 361 -5.350335708875775E-5
100.0 INSERT_SINH 362 -1.5655706108663736E-4
100.0 INSERT_SINH 363 -1.1695324059157741E-4
100.0 INSERT_SINH 364 -1.1688124932440758E-4
100.0 INSERT_SINH 365 -1.528185567023499E-4
100.0 INSERT_SINH 366 -5.119576233258982E-5
100.0 INSERT_SINH 367 -1.6212277637084327E-4
100.0 INSERT_SINH 368 -6.403101236696074E-5
100.0 INSERT_SINH 369 -1.4578741165838238E-4
100.0 INSERT_SINH 370 -1.2053948110946067E-4
100.0 INSERT_SINH 371 -1.0363616373254558E-4
100.0 INSERT_SINH 372 -1.505318940022704E-4
100.0 INSERT_SINH 373 -3.658072908852006E-5
100.0 INSERT_SINH 374 -1.5526515374109096E-4
100.0 INSERT_SINH 375 -7.29408731929837E-5
100.0 INSERT_SINH 376 -1.3532332610388664E-4
100.0 INSERT_SINH 377 -1.230470819058027E-4
100.0 INSERT_SINH 378 -9.059342632156131E-5
100.0 INSERT_SINH 379 -1.4785594380395395E-4
100.0 INSERT_SINH 380 -2.1949301193480153E-5
100.0 INSERT_SINH 381 -1.4852201769954831E-4
100.0 INSERT_SINH 382 -8.020137297215513E-5
100.0 INSERT_SINH 383 -1.2512526380792366E-4
100.0 INSERT_SINH 384 -1.2454505691206208E-4
100.0 INSERT_SINH 385 -7.80141146234925E-5
100.0 INSERT_SINH 386 -1.4449275857941757E-4
100.0 INSERT_SINH 387 -2.2508838842583145E-5
100.0 INSERT_SINH 388 -1.413322500054548E-4
100.0 INSERT_SINH 389 -8.62946537427689E-5
100.0 INSERT_SINH 390 -1.14900803827922E-4
100.0 INSERT_SINH 391 -1.2535839320992892E-4
100.0 INSERT_SINH 392 -6.557650627048162E-5
100.0 INSERT_SINH 393 -1.407691840071834E-4
100.0 INSERT_SINH 394 -3.333246104375576E-5
100.0 INSERT_SINH 395 -1.3392327582817387E-4
100.0 INSERT_SINH 396 -9.102533099358823E-5
100.0 INSERT_SINH 397 -1.045180842407234E-4
100.0 INSERT_SINH 398 -1.2543282604227102E-4
100.0 INSERT_SINH 399 -5.330446596385485E-5
100.0 INSERT_SINH 400 -1.369177995771409E-4
100.0 INSERT_SINH 401 -4.288735106605657E-5
100.0 INSERT_SINH 402 -1.2678797229703775E-4
100.0 INSERT_SINH 403 -9.477273533065045E-5
100.0 INSERT_SINH 404 -9.473094657330705E-5
100.0 INSERT_SINH 405 -1.2427947203974554E-4
100.0 INSERT_SINH 406 -4.160531573660364E-5
100.0 INSERT_SINH 407 -1.320717473625166E-4
100.0 INSERT_SINH 408 -5.1315229206316815E-5
100.0 INSERT_SINH 409 -1.1895380831550284E-4
100.0 INSERT_SINH 410 -9.778596557463715E-5
100.0 INSERT_SINH 411 -8.471544871735404E-5
100.0 INSERT_SINH 412 -1.2268283196270602E-4
100.0 INSERT_SINH 413 -3.0100469184723977E-5
100.0 INSERT_SINH 414 -1.2696085352725817E-4
100.0 INSERT_SINH 415 -5.889623189325732E-5
100.0 INSERT_SINH 416 -1.1081448524752346E-4
100.0 INSERT_SINH 417 -1.0034762471633485E-4
100.0 INSERT_SINH 418 -7.434985560816898E-5
100.0 INSERT_SINH 419 -1.2103570116117623E-4
100.0 INSERT_SINH 420 -1.833491902392126E-5
100.0 INSERT_SINH 421 -1.2185506127959655E-4
100.0 INSERT_SINH 422 -6.493912242166999E-5
100.0 INSERT_SINH 423 -1.029210973992889E-4
100.0 INSERT_SINH 424 -1.0183242385242153E-4
100.0 INSERT_SINH 425 -6.435197256049463E-5
100.0 INSERT_SINH 426 -1.1874777977283202E-4
100.0 INSERT_SINH 427 -1.776712304302208E-5
100.0 INSERT_SINH 428 -1.163968975301799E-4
100.0 INSERT_SINH 429 -7.01546455017521E-5
100.0 INSERT_SINH 430 -9.489082183566921E-5
100.0 INSERT_SINH 431 -1.0248038096616341E-4
100.0 INSERT_SINH 432 -5.461512044657724E-5
100.0 INSERT_SINH 433 -1.1562187321167983E-4
100.0 INSERT_SINH 434 -2.7174427185805428E-5
100.0 INSERT_SINH 435 -1.1041850474313719E-4
100.0 INSERT_SINH 436 -7.464080384878002E-5
100.0 INSERT_SINH 437 -8.666030847859219E-5
100.0 INSERT_SINH 438 -1.0298760757532222E-4
100.0 INSERT_SINH 439 -4.464777927903896E-5
100.0 INSERT_SINH 440 -1.1267611547527423E-4
100.0 INSERT_SINH 441 -3.5330726394278145E-5
100.0 INSERT_SINH 442 -1.0453556656209173E-4
100.0 INSERT_SINH 443 -7.816424963014157E-5
100.0 INSERT_SINH 444 -7.835472280337541E-5
100.0 INSERT_SINH 445 -1.0262896869228655E-4
100.0 INSERT_SINH 446 -3.470383152048839E-5
100.0 INSERT_SINH 447 -1.0920571049144456E-4
100.0 INSERT_SINH 448 -4.236473967100807E-5
100.0 INSERT_SINH 449 -9.849428896835377E-5
100.0 INSERT_SINH 450 -8.104586235901934E-5
100.0 INSERT_SINH 451 -7.027478356835815E-5
100.0 INSERT_SINH 452 -1.0176569336994845E-4
100.0 INSERT_SINH 453 -2.5148086091775212E-5
100.0 INSERT_SINH 454 -1.0537080455730319E-4
100.0 INSERT_SINH 455 -4.8589826430855965E-5
100.0 INSERT_SINH 456 -9.211076352144687E-5
100.0 INSERT_SINH 457 -8.340190075717402E-5
100.0 INSERT_SINH 458 -6.198245647937028E-5
100.0 INSERT_SINH 459 -1.0083525651349845E-4
100.0 INSERT_SINH 460 -1.5494049928399534E-5
100.0 INSERT_SINH 461 -1.0157890647111145E-4
100.0 INSERT_SINH 462 -5.3715927145425724E-5
100.0 INSERT_SINH 463 -8.586905666341238E-5
100.0 INSERT_SINH 464 -8.477133198780962E-5
100.0 INSERT_SINH 465 -5.386857174194404E-5
100.0 INSERT_SINH 466 -9.906527337832927E-5
100.0 INSERT_SINH 467 -1.4351311137694722E-5
100.0 INSERT_SINH 468 -9.731619287212112E-5
100.0 INSERT_SINH 469 -5.829530582879272E-5
100.0 INSERT_SINH 470 -7.953673619365276E-5
100.0 INSERT_SINH 471 -8.557570687628413E-5
100.0 INSERT_SINH 472 -4.590958971295578E-5
100.0 INSERT_SINH 473 -9.68251056612246E-5
100.0 INSERT_SINH 474 -2.2372814805216024E-5
100.0 INSERT_SINH 475 -9.248512906356865E-5
100.0 INSERT_SINH 476 -6.240560308246046E-5
100.0 INSERT_SINH 477 -7.265545212309377E-5
100.0 INSERT_SINH 478 -8.637099623598488E-5
100.0 INSERT_SINH 479 -3.756166921409232E-5
100.0 INSERT_SINH 480 -9.470466931560395E-5
100.0 INSERT_SINH 481 -2.920074491719049E-5
100.0 INSERT_SINH 482 -8.799839370787765E-5
100.0 INSERT_SINH 483 -6.558849377658049E-5
100.0 INSERT_SINH 484 -6.60730520580799E-5
100.0 INSERT_SINH 485 -8.639176355718092E-5
100.0 INSERT_SINH 486 -2.9361738812738736E-5
100.0 INSERT_SINH 487 -9.213352573667066E-5
100.0 INSERT_SINH 488 -3.5008068588915364E-5
100.0 INSERT_SINH 489 -8.32092242317728E-5
100.0 INSERT_SINH 490 -6.793455604814369E-5
100.0 INSERT_SINH 491 -5.9559980047474426E-5
100.0 INSERT_SINH 492 -8.584762311958372E-5
100.0 INSERT_SINH 493 -2.1504137242445154E-5
100.0 INSERT_SINH 494 -8.918380399958181E-5
100.0 INSERT_SINH 495 -4.049636883607377E-5
100.0 INSERT_SINH 496 -7.819861458369104E-5
100.0 INSERT_SINH 497 -7.00595112919089E-5
100.0 INSERT_SINH 498 -5.2843371811661655E-5
100.0 INSERT_SINH 499 -8.506440659772352E-5
100.0 INSERT_CUBIC 125 -8.031542462605401E-4
100.0 INSERT_CUBIC 126 -0.001535433833145028
100.0 INSERT_CUBIC 127 -3.3407536377350056E-4
100.0 INSERT_CUBIC 128 -0.0014190932265076839
100.0 INSERT_CUBIC 129 -0.0010337540671994105
100.0 INSERT_CUBIC 130 -9.77346976171134E-4
100.0 INSERT_CUBIC 131 -0.001363578865523074
100.0 INSERT_CUBIC 132 -2.443943030971951E-4
100.0 INSERT_CUBIC 133 -0.0013705591377197734
100.0 INSERT_CUBIC 134 -7.481633390904463E-4
100.0 INSERT_CUBIC 135 -0.001082545897280518
100.0 INSERT_CUBIC 136 -0.0011701831844739274
100.0 INSERT_CUBIC 137 -5.102829702821055E-4
100.0 INSERT_CUBIC 138 -0.0012862707475758128
100.0 INSERT_CUBIC 139 -4.5804463004905926E-4
100.0 INSERT_CUBIC 140 -0.0011309666684775621
100.0 INSERT_CUBIC 141 -9.622364301735686E-4
100.0 INSERT_CUBIC 142 -6.982337626455504E-4
100.0 INSERT_CUBIC 143 -0.001177288108988428
100.0 INSERT_CUBIC 144 -1.6772868729564294E-4
100.0 INSERT_CUBIC 145 -0.0011310595929225897
100.0 INSERT_CUBIC 146 -7.446016202647954E-4
100.0 INSERT_CUBIC 147 -8.222602431899872E-4
100.0 INSERT_CUBIC 148 -0.0010454104954744636
100.0 INSERT_CUBIC 149 -2.73172692308421E-4
100.0 INSERT_CUBIC 150 -0.001090569098364469
100.0 INSERT_CUBIC 151 -5.207422158637343E-4
100.0 INSERT_CUBIC 152 -8.940861453394788E-4
100.0 INSERT_CUBIC 153 -8.933323837423401E-4
100.0 INSERT_CUBIC 154 -4.6905217723836046E-4
100.0 INSERT_CUBIC 155 -0.0010189340302675376
100.0 INSERT_CUBIC 156 -2.9215660816905853E-4
100.0 INSERT_CUBIC 157 -9.229180255188041E-4
100.0 INSERT_CUBIC 158 -7.270566373218657E-4
100.0 INSERT_CUBIC 159 -6.095907492635888E-4
100.0 INSERT_CUBIC 160 -9.261158418532034E-4
100.0 INSERT_CUBIC 161 -9.350799072826987E-5
100.0 INSERT_CUBIC 162 -9.152995105274897E-4
100.0 INSERT_CUBIC 163 -5.494267317267543E-4
100.0 INSERT_CUBIC 164 -7.007886309855493E-4
100.0 INSERT_CUBIC 165 -8.153731867235336E-4
100.0 INSERT_CUBIC 166 -2.896470199873491E-4
100.0 INSERT_CUBIC 167 -8.792186711339411E-4
100.0 INSERT_CUBIC 168 -3.664663476747876E-4
100.0 INSERT_CUBIC 169 -7.521381905970514E-4
100.0 INSERT_CUBIC 170 -6.905761359652374E-4
100.0 INSERT_CUBIC 171 -4.3356321315801694E-4
100.0 INSERT_CUBIC 172 -8.199242894466607E-4
100.0 INSERT_CUBIC 173 -1.7729121704501694E-4
100.0 INSERT_CUBIC 174 -7.681461799222689E-4
100.0 INSERT_CUBIC 175 -5.557662932353935E-4
100.0 INSERT_CUBIC 176 -5.360385977466464E-4
100.0 INSERT_CUBIC 177 -7.434387987990121E-4
100.0 INSERT_CUBIC 178 -1.3741202595962676E-4
100.0 INSERT_CUBIC 179 -7.563129288641335E-4
100.0 INSERT_CUBIC 180 -4.100780324636233E-4
100.0 INSERT_CUBIC 181 -6.016912019575216E-4
100.0 INSERT_CUBIC 182 -6.511471058141538E-4
100.0 INSERT_CUBIC 183 -2.8669388316515665E-4
100.0 INSERT_CUBIC 184 -7.217802641559246E-4
100.0 INSERT_CUBIC 185 -2.5648908327635667E-4
100.0 INSERT_CUBIC 186 -6.379942965430985E-4
100.0 INSERT_CUBIC 187 -5.454393948394198E-4
100.0 INSERT_CUBIC 188 -3.981212996269079E-4
100.0 INSERT_CUBIC 189 -6.715248799711304E-4
100.0 INSERT_CUBIC 190 -9.42075500462991E-5
100.0 INSERT_CUBIC 191 -6.482546790751442E-4
100.0 INSERT_CUBIC 192 -4.292687124376471E-4
100.0 INSERT_CUBIC 193 -4.760030393411441E-4
100.0 INSERT_CUBIC 194 -6.053079889616342E-4
100.0 INSERT_CUBIC 195 -1.6188242200687597E-4
100.0 INSERT_CUBIC 196 -6.360068257196261E-4
100.0 INSERT_CUBIC 197 -3.034741707335087E-4
100.0 INSERT_CUBIC 198 -5.264599025354144E-4
100.0 INSERT_CUBIC 199 -5.257920120849136E-4
100.0 INSERT_CUBIC 200 -2.787767693996912E-4
100.0 INSERT_CUBIC 201 -6.040990188553863E-4
100.0 INSERT_CUBIC 202 -1.7027340080932873E-4
100.0 INSERT_CUBIC 203 -5.506943851916191E-4
100.0 INSERT_CUBIC 204 -4.3411162009299176E-4
100.0 INSERT_CUBIC 205 -3.6575723082066247E-4
100.0 INSERT_CUBIC 206 -5.581149357940518E-4
100.0 INSERT_CUBIC 207 -5.769597670290949E-5
100.0 INSERT_CUBIC 208 -5.540527106759896E-4
100.0 INSERT_CUBIC 209 -3.326163196160081E-4
100.0 INSERT_CUBIC 210 -4.2603365728499654E-4
100.0 INSERT_CUBIC 211 -4.982366493342383E-4
100.0 INSERT_CUBIC 212 -1.776724851776379E-4
100.0 INSERT_CUBIC 213 -5.386960083502146E-4
100.0 INSERT_CUBIC 214 -2.2367322758221064E-4
100.0 INSERT_CUBIC 215 -4.6290064025722444E-4
100.0 INSERT_CUBIC 216 -4.266718515939516E-4
100.0 INSERT_CUBIC 217 -2.696230495411456E-4
100.0 INSERT_CUBIC 218 -5.097584492483875E-4
100.0 INSERT_CUBIC 219 -1.0759143189709164E-4
100.0 INSERT_CUBIC 220 -4.797457511411807E-4
100.0 INSERT_CUBIC 221 -3.468383733089553E-4
100.0 INSERT_CUBIC 222 -3.367719243936307E-4
100.0 INSERT_CUBIC 223 -4.6723433850193175E-4
100.0 INSERT_CUBIC 224 -8.729432265486281E-5
100.0 INSERT_CUBIC 225 -4.785860289517885E-4
100.0 INSERT_CUBIC 226 -2.573366415559164E-4
100.0 INSERT_CUBIC 227 -3.8274059424026063E-4
100.0 INSERT_CUBIC 228 -4.1409404707515307E-4
100.0 INSERT_CUBIC 229 -1.8352067347748857E-4
100.0 INSERT_CUBIC 230 -4.6240351837134597E-4
100.0 INSERT_CUBIC 231 -1.608328406126347E-4
100.0 INSERT_CUBIC 232 -4.104140030056769E-4
100.0 INSERT_CUBIC 233 -3.499895934222508E-4
100.0 INSERT_CUBIC 234 -2.5731079976498705E-4
100.0 INSERT_CUBIC 235 -4.3408638441455594E-4
100.0 INSERT_CUBIC 236 -5.8179342998343486E-5
100.0 INSERT_CUBIC 237 -4.2104689769129067E-4
100.0 INSERT_CUBIC 238 -2.7672665152600473E-4
100.0 INSERT_CUBIC 239 -3.114511458823799E-4
100.0 INSERT_CUBIC 240 -3.941764788484292E-4
100.0 INSERT_CUBIC 241 -1.0819661035199601E-4
100.0 INSERT_CUBIC 242 -4.166882687224316E-4
100.0 INSERT_CUBIC 243 -1.9691048467507244E-4
100.0 INSERT_CUBIC 244 -3.471561040511162E-4
100.0 INSERT_CUBIC 245 -3.4432834520092825E-4
100.0 INSERT_CUBIC 246 -1.8624808214173783E-4
100.0 INSERT_CUBIC 247 -3.989589615240874E-4
100.0 INSERT_CUBIC 248 -1.1162363125727381E-4
100.0 INSERT_CUBIC 249 -3.6610574148188135E-4
100.0 INSERT_CUBIC 250 -2.8641920249938835E-4
100.0 INSERT_CUBIC 251 -2.4510056553861403E-4
100.0 INSERT_CUBIC 252 -3.710364001765498E-4
100.0 INSERT_CUBIC 253 -4.054668409825268E-5
100.0 INSERT_CUBIC 254 -3.7071210985129E-4
100.0 INSERT_CUBIC 255 -2.2224582152396977E-4
100.0 INSERT_CUBIC 256 -2.8667619438316194E-4
100.0 INSERT_CUBIC 257 -3.3418386075023676E-4
100.0 INSERT_CUBIC 258 -1.2124424480219886E-4
100.0 INSERT_CUBIC 259 -3.6296424435455776E-4
100.0 INSERT_CUBIC 260 -1.504807170418232E-4
100.0 INSERT_CUBIC 261 -3.130230485002272E-4
100.0 INSERT_CUBIC 262 -2.8924345919101313E-4
100.0 INSERT_CUBIC 263 -1.8362555500761601E-4
100.0 INSERT_CUBIC 264 -3.464366520002926E-4
100.0 INSERT_CUBIC 265 -7.201370463860712E-5
100.0 INSERT_CUBIC 266 -3.2717960098693766E-4
100.0 INSERT_CUBIC 267 -2.3660109549350494E-4
100.0 INSERT_CUBIC 268 -2.309453484290458E-4
100.0 INSERT_CUBIC 269 -3.20461989489651E-4
100.0 INSERT_CUBIC 270 -6.104489998470797E-5
100.0 INSERT_CUBIC 271 -3.294148607881908E-4
100.0 INSERT_CUBIC 272 -1.762572981949262E-4
100.0 INSERT_CUBIC 273 -2.646038823606034E-4
100.0 INSERT_CUBIC 274 -2.8555867902735343E-4
100.0 INSERT_CUBIC 275 -1.2757651132933034E-4
100.0 INSERT_CUBIC 276 -3.202604091976369E-4
100.0 INSERT_CUBIC 277 -1.098562242862755E-4
100.0 INSERT_CUBIC 278 -2.854035626134177E-4
100.0 INSERT_CUBIC 279 -2.4318738660955574E-4
100.0 INSERT_CUBIC 280 -1.8018273354769576E-4
100.0 INSERT_CUBIC 281 -3.028471283830214E-4
100.0 INSERT_CUBIC 282 -3.929482418119079E-5
100.0 INSERT_CUBIC 283 -2.9458346142074987E-4
100.0 INSERT_CUBIC 284 -1.935092373628322E-4
100.0 INSERT_CUBIC 285 -2.1861141400503215E-4
100.0 INSERT_CUBIC 286 -2.7707723199910106E-4
100.0 INSERT_CUBIC 287 -7.682151460652875E-5
100.0 INSERT_CUBIC 288 -2.933352621381502E-4
100.0 INSERT_CUBIC 289 -1.3827098830709872E-4
100.0 INSERT_CUBIC 290 -2.447966353829045E-4
100.0 INSERT_CUBIC 291 -2.4388737082770007E-4
100.0 INSERT_CUBIC 292 -1.3192197589884103E-4
100.0 INSERT_CUBIC 293 -2.834895117027614E-4
100.0 INSERT_CUBIC 294 -7.762407219047418E-5
100.0 INSERT_CUBIC 295 -2.605858669344485E-4
100.0 INSERT_CUBIC 296 -2.039181388804323E-4
100.0 INSERT_CUBIC 297 -1.747887569232276E-4
100.0 INSERT_CUBIC 298 -2.6563004608881613E-4
100.0 INSERT_CUBIC 299 -2.904341498677354E-5
100.0 INSERT_CUBIC 300 -2.6642197794668476E-4
100.0 INSERT_CUBIC 301 -1.5755819051754827E-4
100.0 INSERT_CUBIC 302 -2.063024147123116E-4
100.0 INSERT_CUBIC 303 -2.4000339550678262E-4
100.0 INSERT_CUBIC 304 -8.758139040310198E-5
100.0 INSERT_CUBIC 305 -2.624308144465459E-4
100.0 INSERT_CUBIC 306 -1.062855196432011E-4
100.0 INSERT_CUBIC 307 -2.2735264884943263E-4
100.0 INSERT_CUBIC 308 -2.0790860595987226E-4
100.0 INSERT_CUBIC 309 -1.3429018562671757E-4
100.0 INSERT_CUBIC 310 -2.508652751220808E-4
100.0 INSERT_CUBIC 311 -5.101044033573032E-5
100.0 INSERT_CUBIC 312 -2.3823292899294302E-4
100.0 INSERT_CUBIC 313 -1.7038730753338172E-4
100.0 INSERT_CUBIC 314 -1.6935842789767008E-4
100.0 INSERT_CUBIC 315 -2.3231729365580378E-4
100.0 INSERT_CUBIC 316 -4.6092442256728816E-5
100.0 INSERT_CUBIC 317 -2.3988530251450868E-4
100.0 INSERT_CUBIC 318 -1.2800049705852246E-4
100.0 INSERT_CUBIC 319 -1.9388072576731474E-4
100.0 INSERT_CUBIC 320 -2.0840148558765037E-4
100.0 INSERT_CUBIC 321 -9.485521939645025E-5
100.0 INSERT_CUBIC 322 -2.3463757508412897E-4
100.0 INSERT_CUBIC 323 -8.020318784129898E-5
100.0 INSERT_CUBIC 324 -2.0967762542323243E-4
100.0 INSERT_CUBIC 325 -1.7831344744934086E-4
100.0 INSERT_CUBIC 326 -1.329226513000492E-4
100.0 INSERT_CUBIC 327 -2.2339056115949774E-4
100.0 INSERT_CUBIC 328 -2.7782825518407606E-5
100.0 INSERT_CUBIC 329 -2.1781866072867473E-4
100.0 INSERT_CUBIC 330 -1.4245473733520697E-4
100.0 INSERT_CUBIC 331 -1.619702185644556E-4
100.0 INSERT_CUBIC 332 -2.0498723363893134E-4
100.0 INSERT_CUBIC 333 -5.7486250926608307E-5
100.0 INSERT_CUBIC 334 -2.179943970723741E-4
100.0 INSERT_CUBIC 335 -1.0185060277478897E-4
100.0 INSERT_CUBIC 336 -1.82724641491383E-4
100.0 INSERT_CUBIC 337 -1.8085749060769984E-4
100.0 INSERT_CUBIC 338 -9.928785589430333E-5
100.0 INSERT_CUBIC 339 -2.1110971194282513E-4
100.0 INSERT_CUBIC 340 -5.7116239664090074E-5
100.0 INSERT_CUBIC 341 -1.949556363545213E-4
100.0 INSERT_CUBIC 342 -1.5184101621557033E-4
100.0 INSERT_CUBIC 343 -1.3162356219087457E-4
100.0 INSERT_CUBIC 344 -1.984041724565344E-4
100.0 INSERT_CUBIC 345 -2.311683554356847E-5
100.0 INSERT_CUBIC 346 -1.9940643339655395E-4
100.0 INSERT_CUBIC 347 -1.181315716634046E-4
100.0 INSERT_CUBIC 348 -1.5514390396287325E-4
100.0 INSERT_CUBIC 349 -1.8049177231027613E-4
100.0 INSERT_CUBIC 350 -6.649243715983744E-5
100.0 INSERT_CUBIC 351 -1.974657496583987E-4
100.0 INSERT_CUBIC 352 -7.972553938895288E-5
100.0 INSERT_CUBIC 353 -1.713133817622392E-4
100.0 INSERT_CUBIC 354 -1.5732496191667167E-4
100.0 INSERT_CUBIC 355 -1.014616272003721E-4
100.0 INSERT_CUBIC 356 -1.9004962583046847E-4
100.0 INSERT_CUBIC 357 -3.7338582075108206E-5
100.0 INSERT_CUBIC 358 -1.8064732089229096E-4
100.0 INSERT_CUBIC 359 -1.2904662566803893E-4
100.0 INSERT_CUBIC 360 -1.2870760204375387E-4
100.0 INSERT_CUBIC 361 -1.7708742575273106E-4
100.0 INSERT_CUBIC 362 -3.548318638646464E-5
100.0 INSERT_CUBIC 363 -1.8314934039054265E-4
100.0 INSERT_CUBIC 364 -9.6670402185417E-5
100.0 INSERT_CUBIC 365 -1.4816421714591854E-4
100.0 INSERT_CUBIC 366 -1.586381358755773E-4
100.0 INSERT_CUBIC 367 -7.27555701569571E-5
100.0 INSERT_CUBIC 368 -1.7960468139488484E-4
100.0 INSERT_CUBIC 369 -6.036884672688814E-5
100.0 INSERT_CUBIC 370 -1.6097060339959057E-4
100.0 INSERT_CUBIC 371 -1.3626318026105366E-4
100.0 INSERT_CUBIC 372 -1.024614731619522E-4
100.0 INSERT_CUBIC 373 -1.711853305499389E-4
100.0 INSERT_CUBIC 374 -2.015729189430715E-5
100.0 INSERT_CUBIC 375 -1.6752713296863675E-4
100.0 INSERT_CUBIC 376 -1.0908925707919792E-4
100.0 INSERT_CUBIC 377 -1.2505619223190934E-4
100.0 INSERT_CUBIC 378 -1.5818604774953116E-4
100.0 INSERT_CUBIC 379 -4.485684307198312E-5
100.0 INSERT_CUBIC 380 -1.6851222675917654E-4
100.0 INSERT_CUBIC 381 -7.776466879860777E-5
100.0 INSERT_CUBIC 382 -1.4140709288223974E-4
100.0 INSERT_CUBIC 383 -1.3958136844127722E-4
100.0 INSERT_CUBIC 384 -7.701231367374106E-5
100.0 INSERT_CUBIC 385 -1.637360644544117E-4
100.0 INSERT_CUBIC 386 -4.29164850235253E-5
100.0 INSERT_CUBIC 387 -1.5174445124621627E-4
100.0 INSERT_CUBIC 388 -1.1695931637323298E-4
100.0 INSERT_CUBIC 389 -1.0280955880137554E-4
100.0 INSERT_CUBIC 390 -1.54018782742682E-4
100.0 INSERT_CUBIC 391 -1.8538772243559265E-5
100.0 INSERT_CUBIC 392 -1.5552513769101495E-4
100.0 INSERT_CUBIC 393 -9.09708203451487E-5
100.0 INSERT_CUBIC 394 -1.2180898445279809E-4
100.0 INSERT_CUBIC 395 -1.400294903728394E-4
100.0 INSERT_CUBIC 396 -5.3091169074370725E-5
100.0 INSERT_CUBIC 397 -1.5408727208310324E-4
100.0 INSERT_CUBIC 398 -6.17487004150874E-5
100.0 INSERT_CUBIC 399 -1.3420651951090434E-4
100.0 INSERT_CUBIC 400 -1.2244038969022597E-4
100.0 INSERT_CUBIC 401 -8.0108266478085E-5
100.0 INSERT_CUBIC 402 -1.4846432655701847E-4
100.0 INSERT_CUBIC 403 -2.897982408889277E-5
100.0 INSERT_CUBIC 404 -1.4141090616259788E-4
100.0 INSERT_CUBIC 405 -1.0100847155669612E-4
100.0 INSERT_CUBIC 406 -1.0110561859644207E-4
100.0 INSERT_CUBIC 407 -1.387373018593152E-4
100.0 INSERT_CUBIC 408 -2.8383489540928508E-5
100.0 INSERT_CUBIC 409 -1.439018160604988E-4
100.0 INSERT_CUBIC 410 -7.588720413220784E-5
100.0 INSERT_CUBIC 411 -1.1690960819432661E-4
100.0 INSERT_CUBIC 412 -1.24951263729578E-4
100.0 INSERT_CUBIC 413 -5.78746811994435E-5
100.0 INSERT_CUBIC 414 -1.4168260462898985E-4
100.0 INSERT_CUBIC 415 -4.712259109496131E-5
100.0 INSERT_CUBIC 416 -1.2733223423477824E-4
100.0 INSERT_CUBIC 417 -1.0753396411722349E-4
100.0 INSERT_CUBIC 418 -8.13511664574662E-5
100.0 INSERT_CUBIC 419 -1.353059888895558E-4
100.0 INSERT_CUBIC 420 -1.529500121666416E-5
100.0 INSERT_CUBIC 421 -1.326160134480503E-4
100.0 INSERT_CUBIC 422 -8.625247349236531E-5
100.0 INSERT_CUBIC 423 -9.93484936033795E-5
100.0 INSERT_CUBIC 424 -1.2549794211835774E-4
100.0 INSERT_CUBIC 425 -3.603236357285766E-5
100.0 INSERT_CUBIC 426 -1.3365784277574733E-4
100.0 INSERT_CUBIC 427 -6.13228221464368E-5
100.0 INSERT_CUBIC 428 -1.1246032497425063E-4
100.0 INSERT_CUBIC 429 -1.1107953101241463E-4
100.0 INSERT_CUBIC 430 -6.160516001862959E-5
100.0 INSERT_CUBIC 431 -1.3061405045267094E-4
100.0 INSERT_CUBIC 432 -3.3630739578960345E-5
100.0 INSERT_CUBIC 433 -1.2112480937087611E-4
100.0 INSERT_CUBIC 434 -9.318584751927261E-5
100.0 INSERT_CUBIC 435 -8.233001214730251E-5
100.0 INSERT_CUBIC 436 -1.232075985075909E-4
100.0 INSERT_CUBIC 437 -1.5243370588002847E-5
100.0 INSERT_CUBIC 438 -1.2461034238864244E-4
100.0 INSERT_CUBIC 439 -7.243738470030792E-5
100.0 INSERT_CUBIC 440 -9.770199312253425E-5
100.0 INSERT_CUBIC 441 -1.1218507615939899E-4
100.0 INSERT_CUBIC 442 -4.271455482474096E-5
100.0 INSERT_CUBIC 443 -1.2384317827418556E-4
100.0 INSERT_CUBIC 444 -4.899306891115174E-5
100.0 INSERT_CUBIC 445 -1.0802826500722063E-4
100.0 INSERT_CUBIC 446 -9.820761560686009E-5
100.0 INSERT_CUBIC 447 -6.466824688722284E-5
100.0 INSERT_CUBIC 448 -1.1951777540453179E-4
100.0 INSERT_CUBIC 449 -2.2346804223971617E-5
100.0 INSERT_CUBIC 450 -1.1416892946236601E-4
100.0 INSERT_CUBIC 451 -8.098798272104801E-5
100.0 INSERT_CUBIC 452 -8.188546532128527E-5
100.0 INSERT_CUBIC 453 -1.1197128722262306E-4
100.0 INSERT_CUBIC 454 -2.3259976938305726E-5
100.0 INSERT_CUBIC 455 -1.1647221639154992E-4
100.0 INSERT_CUBIC 456 -6.040886703040371E-5
100.0 INSERT_CUBIC 457 -9.494143512878139E-5
100.0 INSERT_CUBIC 458 -1.006709077620016E-4
100.0 INSERT_CUBIC 459 -4.7340562816522436E-5
100.0 INSERT_CUBIC 460 -1.1482053287448224E-4
100.0 INSERT_CUBIC 461 -3.749236684846835E-5
100.0 INSERT_CUBIC 462 -1.0350113344070877E-4
100.0 INSERT_CUBIC 463 -8.652373387096901E-5
100.0 INSERT_CUBIC 464 -6.658982365426169E-5
100.0 INSERT_CUBIC 465 -1.0950818653387984E-4
100.0 INSERT_CUBIC 466 -1.2022768539843298E-5
100.0 INSERT_CUBIC 467 -1.0780118497599744E-4
100.0 INSERT_CUBIC 468 -6.955006830366983E-5
100.0 INSERT_CUBIC 469 -8.121143217199034E-5
100.0 INSERT_CUBIC 470 -1.0154483073776532E-4
100.0 INSERT_CUBIC 471 -3.0044235399095953E-5
100.0 INSERT_CUBIC 472 -1.0870336030599503E-4
100.0 INSERT_CUBIC 473 -4.968255408854816E-5
100.0 INSERT_CUBIC 474 -9.174138327505688E-5
100.0 INSERT_CUBIC 475 -9.012215350434616E-5
100.0 INSERT_CUBIC 476 -5.0636406498050235E-5
100.0 INSERT_CUBIC 477 -1.0617757717579224E-4
100.0 INSERT_CUBIC 478 -2.7292212639196123E-5
100.0 INSERT_CUBIC 479 -9.865953222654156E-5
100.0 INSERT_CUBIC 480 -7.598939148589778E-5
100.0 INSERT_CUBIC 481 -6.736807127616373E-5
100.0 INSERT_CUBIC 482 -1.0047855224470936E-4
100.0 INSERT_CUBIC 483 -1.2910265450472025E-5
100.0 INSERT_CUBIC 484 -1.0174255716322023E-4
100.0 INSERT_CUBIC 485 -5.925758374569767E-5
100.0 INSERT_CUBIC 486 -7.993645662818238E-5
100.0 INSERT_CUBIC 487 -9.194291386371845E-5
100.0 INSERT_CUBIC 488 -3.515245636886988E-5
100.0 INSERT_CUBIC 489 -1.0144532162836839E-4
100.0 INSERT_CUBIC 490 -3.974632705450176E-5
100.0 INSERT_CUBIC 491 -8.86305489080641E-5
100.0 INSERT_CUBIC 492 -8.066863656175371E-5
100.0 INSERT_CUBIC 493 -5.322842788935134E-5
100.0 INSERT_CUBIC 494 -9.84494593891938E-5
100.0 INSERT_CUBIC 495 -1.7677957858452942E-5
100.0 INSERT_CUBIC 496 -9.415700691128848E-5
100.0 INSERT_CUBIC 497 -6.615234861317987E-5
100.0 INSERT_CUBIC 498 -6.766047316286716E-5
100.0 INSERT_CUBIC 499 -9.209020814449076E-5


==> stretching-convergence-am.txt <==
S Transformation I Error
100.0 NEARLY_UNIFORM 125 0.002188521159751211
100.0 NEARLY_UNIFORM 126 0.0021707113077589213
100.0 NEARLY_UNIFORM 127 0.0021585004720492407
100.0 NEARLY_UNIFORM 128 0.0020823853300075967
100.0 NEARLY_UNIFORM 129 0.0020826750767932722
100.0 NEARLY_UNIFORM 130 0.0020830935555196106
100.0 NEARLY_UNIFORM 131 0.0020110084379716398
100.0 NEARLY_UNIFORM 132 0.0019972861872945558
100.0 NEARLY_UNIFORM 133 0.0019812959239740024
100.0 NEARLY_UNIFORM 134 0.0018925645294194382
100.0 NEARLY_UNIFORM 135 0.0018824333232467794
100.0 NEARLY_UNIFORM 136 0.0018765257901716126
100.0 NEARLY_UNIFORM 137 0.0018205156831685443
100.0 NEARLY_UNIFORM 138 0.0018200015570695172
100.0 NEARLY_UNIFORM 139 0.0018171141047940154
100.0 NEARLY_UNIFORM 140 0.001748883834980397
100.0 NEARLY_UNIFORM 141 0.001735728359617994
100.0 NEARLY_UNIFORM 142 0.0017226723981051961
100.0 NEARLY_UNIFORM 143 0.0016555863164686713
100.0 NEARLY_UNIFORM 144 0.0016504824205298974
100.0 NEARLY_UNIFORM 145 0.0016485661031460097
100.0 NEARLY_UNIFORM 146 0.0016035413028641088
100.0 NEARLY_UNIFORM 147 0.0016006291146863916
100.0 NEARLY_UNIFORM 148 0.001594719354417684
100.0 NEARLY_UNIFORM 149 0.0015333216342430234
100.0 NEARLY_UNIFORM 150 0.0015226280201723341
100.0 NEARLY_UNIFORM 151 0.0015136836494820116
100.0 NEARLY_UNIFORM 152 0.001463017052605764
100.0 NEARLY_UNIFORM 153 0.0014607624925364604
100.0 NEARLY_UNIFORM 154 0.001459638486438486
100.0 NEARLY_UNIFORM 155 0.0014192599479505574
100.0 NEARLY_UNIFORM 156 0.0014140303179352998
100.0 NEARLY_UNIFORM 157 0.0014068683611991872
100.0 NEARLY_UNIFORM 158 0.0013545440113009732
100.0 NEARLY_UNIFORM 159 0.0013470431933528815
100.0 NEARLY_UNIFORM 160 0.0013414544221532765
100.0 NEARLY_UNIFORM 161 0.0013031126327236464
100.0 NEARLY_UNIFORM 162 0.0013020939033818735
100.0 NEARLY_UNIFORM 163 0.0013009192063204722
100.0 NEARLY_UNIFORM 164 0.0012634021029285236
100.0 NEARLY_UNIFORM 165 0.0012568314322489726
100.0 NEARLY_UNIFORM 166 0.0012495755430022015
100.0 NEARLY_UNIFORM 167 0.0012067258518184687
100.0 NEARLY_UNIFORM 168 0.0012018687604609113
100.0 NEARLY_UNIFORM 169 0.0011986675184445517
100.0 NEARLY_UNIFORM 170 0.0011681578765374567
100.0 NEARLY_UNIFORM 171 0.0011668845282803986
100.0 NEARLY_UNIFORM 172 0.001164673564135299
100.0 NEARLY_UNIFORM 173 0.0011293826094211923
100.0 NEARLY_UNIFORM 174 0.0011232710680850744
100.0 NEARLY_UNIFORM 175 0.0011172958593030913
100.0 NEARLY_UNIFORM 176 0.0010831486232412146
100.0 NEARLY_UNIFORM 177 0.0010805989471931454
100.0 NEARLY_UNIFORM 178 0.00107912933050347
100.0 NEARLY_UNIFORM 179 0.001053375846488791
100.0 NEARLY_UNIFORM 180 0.0010511902541656681
100.0 NEARLY_UNIFORM 181 0.0010477928818222182
100.0 NEARLY_UNIFORM 182 0.00101636645373393
100.0 NEARLY_UNIFORM 183 0.0010115342209484623
100.0 NEARLY_UNIFORM 184 0.0010074369664669902
100.0 NEARLY_UNIFORM 185 9.804671835214052E-4
100.0 NEARLY_UNIFORM 186 9.790758607195471E-4
100.0 NEARLY_UNIFORM 187 9.780552012017552E-4
100.0 NEARLY_UNIFORM 188 9.548650245987389E-4
100.0 NEARLY_UNIFORM 189 9.516008741821125E-4
100.0 NEARLY_UNIFORM 190 9.476659068115012E-4
100.0 NEARLY_UNIFORM 191 9.202061071142964E-4
100.0 NEARLY_UNIFORM 192 9.16594330995224E-4
100.0 NEARLY_UNIFORM 193 9.138160391319872E-4
100.0 NEARLY_UNIFORM 194 8.925004255235791E-4
100.0 NEARLY_UNIFORM 195 8.915624816143719E-4
100.0 NEARLY_UNIFORM 196 8.904871844697126E-4
100.0 NEARLY_UNIFORM 197 8.684487600874036E-4
100.0 NEARLY_UNIFORM 198 8.650180872180613E-4
100.0 NEARLY_UNIFORM 199 8.61479807897858E-4
100.0 NEARLY_UNIFORM 200 8.380610853881976E-4
100.0 NEARLY_UNIFORM 201 8.356425220812369E-4
100.0 NEARLY_UNIFORM 202 8.339525123384206E-4
100.0 NEARLY_UNIFORM 203 8.156278401676431E-4
100.0 NEARLY_UNIFORM 204 8.143217674172476E-4
100.0 NEARLY_UNIFORM 205 8.125495926440962E-4
100.0 NEARLY_UNIFORM 206 7.91735779384517E-4
100.0 NEARLY_UNIFORM 207 7.883293156956128E-4
100.0 NEARLY_UNIFORM 208 7.852519663940072E-4
100.0 NEARLY_UNIFORM 209 7.660043536832362E-4
100.0 NEARLY_UNIFORM 210 7.645005408454253E-4
100.0 NEARLY_UNIFORM 211 7.632943310733609E-4
100.0 NEARLY_UNIFORM 212 7.472210125962775E-4
100.0 NEARLY_UNIFORM 213 7.455511560552353E-4
100.0 NEARLY_UNIFORM 214 7.433650532275848E-4
100.0 NEARLY_UNIFORM 215 7.246760214583148E-4
100.0 NEARLY_UNIFORM 216 7.219906831350542E-4
100.0 NEARLY_UNIFORM 217 7.198452645393871E-4
100.0 NEARLY_UNIFORM 218 7.033784805070553E-4
100.0 NEARLY_UNIFORM 219 7.023088687336809E-4
100.0 NEARLY_UNIFORM 220 7.01332429688506E-4
100.0 NEARLY_UNIFORM 221 6.866901355886412E-4
100.0 NEARLY_UNIFORM 222 6.846749436517641E-4
100.0 NEARLY_UNIFORM 223 6.824415799258077E-4
100.0 NEARLY_UNIFORM 224 6.661273502013287E-4
100.0 NEARLY_UNIFORM 225 6.642459397818712E-4
100.0 NEARLY_UNIFORM 226 6.627090131177127E-4
100.0 NEARLY_UNIFORM 227 6.48789477407874E-4
100.0 NEARLY_UNIFORM 228 6.478658179780439E-4
100.0 NEARLY_UNIFORM 229 6.468632717266942E-4
100.0 NEARLY_UNIFORM 230 6.330547104251849E-4
100.0 NEARLY_UNIFORM 231 6.31037811931634E-4
100.0 NEARLY_UNIFORM 232 6.289776302139671E-4
100.0 NEARLY_UNIFORM 233 6.149178932739474E-4
100.0 NEARLY_UNIFORM 234 6.134743493184658E-4
100.0 NEARLY_UNIFORM 235 6.123460122404722E-4
100.0 NEARLY_UNIFORM 236 6.008168255045021E-4
100.0 NEARLY_UNIFORM 237 5.997925610463639E-4
100.0 NEARLY_UNIFORM 238 5.985474208722863E-4
100.0 NEARLY_UNIFORM 239 5.857854864093071E-4
100.0 NEARLY_UNIFORM 240 5.840292457746088E-4
100.0 NEARLY_UNIFORM 241 5.824327481649405E-4
100.0 NEARLY_UNIFORM 242 5.704828362951275E-4
100.0 NEARLY_UNIFORM 243 5.693956069743322E-4
100.0 NEARLY_UNIFORM 244 5.685783826558932E-4
100.0 NEARLY_UNIFORM 245 5.577664884679479E-4
100.0 NEARLY_UNIFORM 246 5.565577862851612E-4
100.0 NEARLY_UNIFORM 247 5.550779752985235E-4
100.0 NEARLY_UNIFORM 248 5.433589150296569E-4
100.0 NEARLY_UNIFORM 249 5.419650151337052E-4
100.0 NEARLY_UNIFORM 250 5.40715368162914E-4
100.0 NEARLY_UNIFORM 251 5.305445639782747E-4
100.0 NEARLY_UNIFORM 252 5.296507069605383E-4
100.0 NEARLY_UNIFORM 253 5.288629240451925E-4
100.0 NEARLY_UNIFORM 254 5.189422954581246E-4
100.0 NEARLY_UNIFORM 255 5.176100868631295E-4
100.0 NEARLY_UNIFORM 256 5.162097986115555E-4
100.0 NEARLY_UNIFORM 257 5.056415455424457E-4
100.0 NEARLY_UNIFORM 258 5.044930591058261E-4
100.0 NEARLY_UNIFORM 259 5.034434205057892E-4
100.0 NEARLY_UNIFORM 260 4.944370135833154E-4
100.0 NEARLY_UNIFORM 261 4.936564782660469E-4
100.0 NEARLY_UNIFORM 262 4.927745535194816E-4
100.0 NEARLY_UNIFORM 263 4.835657848758501E-4
100.0 NEARLY_UNIFORM 264 4.822835700348804E-4
100.0 NEARLY_UNIFORM 265 4.810067227678516E-4
100.0 NEARLY_UNIFORM 266 4.718984019582706E-4
100.0 NEARLY_UNIFORM 267 4.709112540925986E-4
100.0 NEARLY_UNIFORM 268 4.700025546346964E-4
100.0 NEARLY_UNIFORM 269 4.6154438742718185E-4
100.0 NEARLY_UNIFORM 270 4.608178138640895E-4
100.0 NEARLY_UNIFORM 271 4.598999215748023E-4
100.0 NEARLY_UNIFORM 272 4.516913642289566E-4
100.0 NEARLY_UNIFORM 273 4.5056338932703E-4
100.0 NEARLY_UNIFORM 274 4.494579617784211E-4
100.0 NEARLY_UNIFORM 275 4.415382852283045E-4
100.0 NEARLY_UNIFORM 276 4.409087616572549E-4
100.0 NEARLY_UNIFORM 277 4.4034495329015044E-4
100.0 NEARLY_UNIFORM 278 4.3280598965189654E-4
100.0 NEARLY_UNIFORM 279 4.3198638112951215E-4
100.0 NEARLY_UNIFORM 280 4.3113900866043053E-4
100.0 NEARLY_UNIFORM 281 4.2336465670356205E-4
100.0 NEARLY_UNIFORM 282 4.223704741370682E-4
100.0 NEARLY_UNIFORM 283 4.2151319349326144E-4
100.0 NEARLY_UNIFORM 284 4.145863260340832E-4
100.0 NEARLY_UNIFORM 285 4.139240224780849E-4
100.0 NEARLY_UNIFORM 286 4.133741822043291E-4
100.0 NEARLY_UNIFORM 287 4.0646926112675175E-4
100.0 NEARLY_UNIFORM 288 4.055133085323348E-4
100.0 NEARLY_UNIFORM 289 4.0461019008297683E-4
100.0 NEARLY_UNIFORM 290 3.9717401343519754E-4
100.0 NEARLY_UNIFORM 291 3.96460903925977E-4
100.0 NEARLY_UNIFORM 292 3.958815923006398E-4
100.0 NEARLY_UNIFORM 293 3.8978277240975245E-4
100.0 NEARLY_UNIFORM 294 3.8925001891509936E-4
100.0 NEARLY_UNIFORM 295 3.885151996474434E-4
100.0 NEARLY_UNIFORM 296 3.8178289903889606E-4
100.0 NEARLY_UNIFORM 297 3.808925826476184E-4
100.0 NEARLY_UNIFORM 298 3.800538664631148E-4
100.0 NEARLY_UNIFORM 299 3.7336629544437727E-4
100.0 NEARLY_UNIFORM 300 3.728003192025042E-4
100.0 NEARLY_UNIFORM 301 3.7224729696649916E-4
100.0 NEARLY_UNIFORM 302 3.6625221223385296E-4
100.0 NEARLY_UNIFORM 303 3.655805617368557E-4
100.0 NEARLY_UNIFORM 304 3.6481988521330777E-4
100.0 NEARLY_UNIFORM 305 3.586557349217756E-4
100.0 NEARLY_UNIFORM 306 3.578825593484325E-4
100.0 NEARLY_UNIFORM 307 3.57184245546982E-4
100.0 NEARLY_UNIFORM 308 3.5161049548992906E-4
100.0 NEARLY_UNIFORM 309 3.510880693191609E-4
100.0 NEARLY_UNIFORM 310 3.506058000128931E-4
100.0 NEARLY_UNIFORM 311 3.449026644011255E-4
100.0 NEARLY_UNIFORM 312 3.443342086919543E-4
100.0 NEARLY_UNIFORM 313 3.4363515303681424E-4
100.0 NEARLY_UNIFORM 314 3.3823956315703896E-4
100.0 NEARLY_UNIFORM 315 3.3757433081404997E-4
100.0 NEARLY_UNIFORM 316 3.3698539725968146E-4
100.0 NEARLY_UNIFORM 317 3.317243395040137E-4
100.0 NEARLY_UNIFORM 318 3.311601121085417E-4
100.0 NEARLY_UNIFORM 319 3.306004405461138E-4
100.0 NEARLY_UNIFORM 320 3.2526844525371246E-4
100.0 NEARLY_UNIFORM 321 3.2462105574815325E-4
100.0 NEARLY_UNIFORM 322 3.239959775278578E-4
100.0 NEARLY_UNIFORM 323 3.188617984557496E-4
100.0 NEARLY_UNIFORM 324 3.1823166478694986E-4
100.0 NEARLY_UNIFORM 325 3.1774046528365574E-4
100.0 NEARLY_UNIFORM 326 3.129641540100536E-4
100.0 NEARLY_UNIFORM 327 3.1245465071005896E-4
100.0 NEARLY_UNIFORM 328 3.1187839088175906E-4
100.0 NEARLY_UNIFORM 329 3.070521658701253E-4
100.0 NEARLY_UNIFORM 330 3.0632131335384116E-4
100.0 NEARLY_UNIFORM 331 3.055950951313946E-4
100.0 NEARLY_UNIFORM 332 3.0090449654096574E-4
100.0 NEARLY_UNIFORM 333 3.004201412135643E-4
100.0 NEARLY_UNIFORM 334 2.999762690167884E-4
100.0 NEARLY_UNIFORM 335 2.95574036664803E-4
100.0 NEARLY_UNIFORM 336 2.950591202637298E-4
100.0 NEARLY_UNIFORM 337 2.944812439320543E-4
100.0 NEARLY_UNIFORM 338 2.8972206673483214E-4
100.0 NEARLY_UNIFORM 339 2.8914100727028824E-4
100.0 NEARLY_UNIFORM 340 2.887094470080953E-4
100.0 NEARLY_UNIFORM 341 2.8464339502765057E-4
100.0 NEARLY_UNIFORM 342 2.842486495522323E-4
100.0 NEARLY_UNIFORM 343 2.8381795460497017E-4
100.0 NEARLY_UNIFORM 344 2.7970564707846535E-4
100.0 NEARLY_UNIFORM 345 2.791498955865279E-4
100.0 NEARLY_UNIFORM 346 2.784896768099898E-4
100.0 NEARLY_UNIFORM 347 2.7449149056035793E-4
100.0 NEARLY_UNIFORM 348 2.740954520676908E-4
100.0 NEARLY_UNIFORM 349 2.736294271370454E-4
100.0 NEARLY_UNIFORM 350 2.698776844081152E-4
100.0 NEARLY_UNIFORM 351 2.696311870007406E-4
100.0 NEARLY_UNIFORM 352 2.6936523740062057E-4
100.0 NEARLY_UNIFORM 353 2.6581386631896464E-4
100.0 NEARLY_UNIFORM 354 2.653311414313464E-4
100.0 NEARLY_UNIFORM 355 2.6488228121746005E-4
100.0 NEARLY_UNIFORM 356 2.6118536602126596E-4
100.0 NEARLY_UNIFORM 357 2.608303259137301E-4
100.0 NEARLY_UNIFORM 358 2.6050325292281684E-4
100.0 NEARLY_UNIFORM 359 2.5710604559581185E-4
100.0 NEARLY_UNIFORM 360 2.566818405922433E-4
100.0 NEARLY_UNIFORM 361 2.5623395858342946E-4
100.0 NEARLY_UNIFORM 362 2.5256139932938737E-4
100.0 NEARLY_UNIFORM 363 2.520288269156623E-4
100.0 NEARLY_UNIFORM 364 2.5156195610609444E-4
100.0 NEARLY_UNIFORM 365 2.4813868311390763E-4
100.0 NEARLY_UNIFORM 366 2.478198488198302E-4
100.0 NEARLY_UNIFORM 367 2.474585330363155E-4
100.0 NEARLY_UNIFORM 368 2.4401193952439115E-4
100.0 NEARLY_UNIFORM 369 2.4368015711395685E-4
100.0 NEARLY_UNIFORM 370 2.4335489831983637E-4
100.0 NEARLY_UNIFORM 371 2.403837194009384E-4
100.0 NEARLY_UNIFORM 372 2.400998130642762E-4
100.0 NEARLY_UNIFORM 373 2.3977821089005147E-4
100.0 NEARLY_UNIFORM 374 2.3684269322910012E-4
100.0 NEARLY_UNIFORM 375 2.3658225976230796E-4
100.0 NEARLY_UNIFORM 376 2.3631207189556136E-4
100.0 NEARLY_UNIFORM 377 2.3337757030805761E-4
100.0 NEARLY_UNIFORM 378 2.3299941838761384E-4
100.0 NEARLY_UNIFORM 379 2.3275587155602295E-4
100.0 NEARLY_UNIFORM 380 2.299764084741085E-4
100.0 NEARLY_UNIFORM 381 2.2963894629768333E-4
100.0 NEARLY_UNIFORM 382 2.2932243393913865E-4
100.0 NEARLY_UNIFORM 383 2.2657359345767958E-4
100.0 NEARLY_UNIFORM 384 2.2634519258879493E-4
100.0 NEARLY_UNIFORM 385 2.260606853168312E-4
100.0 NEARLY_UNIFORM 386 2.2318014282074472E-4
100.0 NEARLY_UNIFORM 387 2.228604172822557E-4
100.0 NEARLY_UNIFORM 388 2.2253088463664028E-4
100.0 NEARLY_UNIFORM 389 2.19699319733202E-4
100.0 NEARLY_UNIFORM 390 2.19339815169306E-4
100.0 NEARLY_UNIFORM 391 2.190456563635479E-4
100.0 NEARLY_UNIFORM 392 2.1625353753051968E-4
100.0 NEARLY_UNIFORM 393 2.1595128219153992E-4
100.0 NEARLY_UNIFORM 394 2.156611863952662E-4
100.0 NEARLY_UNIFORM 395 2.1306724622682793E-4
100.0 NEARLY_UNIFORM 396 2.1279639141535966E-4
100.0 NEARLY_UNIFORM 397 2.1259286764063745E-4
100.0 NEARLY_UNIFORM 398 2.1015970386883964E-4
100.0 NEARLY_UNIFORM 399 2.0992942784303636E-4
100.0 NEARLY_UNIFORM 400 2.0963649981897703E-4
100.0 NEARLY_UNIFORM 401 2.07327464171847E-4
100.0 NEARLY_UNIFORM 402 2.0701835032888027E-4
100.0 NEARLY_UNIFORM 403 2.067701793162513E-4
100.0 NEARLY_UNIFORM 404 2.041690778220584E-4
100.0 NEARLY_UNIFORM 405 2.0389879975279968E-4
100.0 NEARLY_UNIFORM 406 2.0360264790220128E-4
100.0 NEARLY_UNIFORM 407 2.0130831402553895E-4
100.0 NEARLY_UNIFORM 408 2.010317250968896E-4
100.0 NEARLY_UNIFORM 409 2.007584566889875E-4
100.0 NEARLY_UNIFORM 410 1.984121536828809E-4
100.0 NEARLY_UNIFORM 411 1.9816494842750387E-4
100.0 NEARLY_UNIFORM 412 1.9787807575344374E-4
100.0 NEARLY_UNIFORM 413 1.9548984595019192E-4
100.0 NEARLY_UNIFORM 414 1.9519255928823753E-4
100.0 NEARLY_UNIFORM 415 1.9488877572904073E-4
100.0 NEARLY_UNIFORM 416 1.9227336047134003E-4
100.0 NEARLY_UNIFORM 417 1.919174314970462E-4
100.0 NEARLY_UNIFORM 418 1.91630933922049E-4
100.0 NEARLY_UNIFORM 419 1.8936771382893625E-4
100.0 NEARLY_UNIFORM 420 1.8907704910908762E-4
100.0 NEARLY_UNIFORM 421 1.8881227391087663E-4
100.0 NEARLY_UNIFORM 422 1.8648248629737907E-4
100.0 NEARLY_UNIFORM 423 1.862722666334804E-4
100.0 NEARLY_UNIFORM 424 1.8604911315112105E-4
100.0 NEARLY_UNIFORM 425 1.838873432973287E-4
100.0 NEARLY_UNIFORM 426 1.835909941405589E-4
100.0 NEARLY_UNIFORM 427 1.8329904789116114E-4
100.0 NEARLY_UNIFORM 428 1.8108030459629276E-4
100.0 NEARLY_UNIFORM 429 1.8074720032412728E-4
100.0 NEARLY_UNIFORM 430 1.8053381779470357E-4
100.0 NEARLY_UNIFORM 431 1.785153013678098E-4
100.0 NEARLY_UNIFORM 432 1.783085094215764E-4
100.0 NEARLY_UNIFORM 433 1.781036748926823E-4
100.0 NEARLY_UNIFORM 434 1.762272776177909E-4
100.0 NEARLY_UNIFORM 435 1.7601751347395833E-4
100.0 NEARLY_UNIFORM 436 1.7580559057783773E-4
100.0 NEARLY_UNIFORM 437 1.7380032445668547E-4
100.0 NEARLY_UNIFORM 438 1.735441255750203E-4
100.0 NEARLY_UNIFORM 439 1.7327617431828202E-4
100.0 NEARLY_UNIFORM 440 1.7130366454320978E-4
100.0 NEARLY_UNIFORM 441 1.710630916553768E-4
100.0 NEARLY_UNIFORM 442 1.708058054266104E-4
100.0 NEARLY_UNIFORM 443 1.689207727064712E-4
100.0 NEARLY_UNIFORM 444 1.687729946633354E-4
100.0 NEARLY_UNIFORM 445 1.685809151137363E-4
100.0 NEARLY_UNIFORM 446 1.6675084700690235E-4
100.0 NEARLY_UNIFORM 447 1.6656543655457767E-4
100.0 NEARLY_UNIFORM 448 1.6638895184772906E-4
100.0 NEARLY_UNIFORM 449 1.6467170468992265E-4
100.0 NEARLY_UNIFORM 450 1.645275742898633E-4
100.0 NEARLY_UNIFORM 451 1.6438186279366107E-4
100.0 NEARLY_UNIFORM 452 1.6263527015869528E-4
100.0 NEARLY_UNIFORM 453 1.6242583328462956E-4
100.0 NEARLY_UNIFORM 454 1.6212876210186522E-4
100.0 NEARLY_UNIFORM 455 1.6027615288916053E-4
100.0 NEARLY_UNIFORM 456 1.6011876902055633E-4
100.0 NEARLY_UNIFORM 457 1.5999947926559344E-4
100.0 NEARLY_UNIFORM 458 1.584152202163125E-4
100.0 NEARLY_UNIFORM 459 1.5825230165855686E-4
100.0 NEARLY_UNIFORM 460 1.5809027214785942E-4
100.0 NEARLY_UNIFORM 461 1.565097771889512E-4
100.0 NEARLY_UNIFORM 462 1.5629265877148413E-4
100.0 NEARLY_UNIFORM 463 1.5612311726798112E-4
100.0 NEARLY_UNIFORM 464 1.5445552474879776E-4
100.0 NEARLY_UNIFORM 465 1.542047276075209E-4
100.0 NEARLY_UNIFORM 466 1.5407109676779385E-4
100.0 NEARLY_UNIFORM 467 1.5246964797288598E-4
100.0 NEARLY_UNIFORM 468 1.523125781632828E-4
100.0 NEARLY_UNIFORM 469 1.5214696779608516E-4
100.0 NEARLY_UNIFORM 470 1.5045127576929218E-4
100.0 NEARLY_UNIFORM 471 1.502675110005569E-4
100.0 NEARLY_UNIFORM 472 1.5014760222342716E-4
100.0 NEARLY_UNIFORM 473 1.487750351065742E-4
100.0 NEARLY_UNIFORM 474 1.4861708727398337E-4
100.0 NEARLY_UNIFORM 475 1.4846951365399264E-4
100.0 NEARLY_UNIFORM 476 1.4704638051377117E-4
100.0 NEARLY_UNIFORM 477 1.4687744632624344E-4
100.0 NEARLY_UNIFORM 478 1.4664302505185134E-4
100.0 NEARLY_UNIFORM 479 1.45227406162185E-4
100.0 NEARLY_UNIFORM 480 1.450520817876111E-4
100.0 NEARLY_UNIFORM 481 1.4489144023155376E-4
100.0 NEARLY_UNIFORM 482 1.435370747691067E-4
100.0 NEARLY_UNIFORM 483 1.433395231007495E-4
100.0 NEARLY_UNIFORM 484 1.4317597928847903E-4
100.0 NEARLY_UNIFORM 485 1.4155639606805437E-4
100.0 NEARLY_UNIFORM 486 1.41370090358528E-4
100.0 NEARLY_UNIFORM 487 1.4117508642819132E-4
100.0 NEARLY_UNIFORM 488 1.3971782355071127E-4
100.0 NEARLY_UNIFORM 489 1.3953980452185988E-4
100.0 NEARLY_UNIFORM 490 1.3931839472380858E-4
100.0 NEARLY_UNIFORM 491 1.3784455059706602E-4
100.0 NEARLY_UNIFORM 492 1.3762435451880606E-4
100.0 NEARLY_UNIFORM 493 1.3743959674261674E-4
100.0 NEARLY_UNIFORM 494 1.3603080318524974E-4
100.0 NEARLY_UNIFORM 495 1.35870650524339E-4
100.0 NEARLY_UNIFORM 496 1.3571189674177475E-4
100.0 NEARLY_UNIFORM 497 1.344765267869974E-4
100.0 NEARLY_UNIFORM 498 1.3433031855747402E-4
100.0 NEARLY_UNIFORM 499 1.341517049109342E-4
100.0 INSERT_UNIFORM 125 -0.0019467063657669925
100.0 INSERT_UNIFORM 126 -0.0012253909954642594
100.0 INSERT_UNIFORM 127 -0.0012734843834438792
100.0 INSERT_UNIFORM 128 -0.0018827923616377973
100.0 INSERT_UNIFORM 129 -0.0011570470082240547
100.0 INSERT_UNIFORM 130 -0.0012230614927064565
100.0 INSERT_UNIFORM 131 -0.0018021384282151942
100.0 INSERT_UNIFORM 132 -0.0010956216495658921
100.0 INSERT_UNIFORM 133 -0.0011861925417386843
100.0 INSERT_UNIFORM 134 -0.0017022138192697156
100.0 INSERT_UNIFORM 135 -0.0010742002628534308
100.0 INSERT_UNIFORM 136 -0.0011102694893825316
100.0 INSERT_UNIFORM 137 -0.00165370173331425
100.0 INSERT_UNIFORM 138 -0.0010095004617252101
100.0 INSERT_UNIFORM 139 -0.001080014989826239
100.0 INSERT_UNIFORM 140 -0.0015753375272984371
100.0 INSERT_UNIFORM 141 -9.735730843072332E-4
100.0 INSERT_UNIFORM 142 -0.0010376747872786751
100.0 INSERT_UNIFORM 143 -0.0015044819891505412
100.0 INSERT_UNIFORM 144 -9.467821795610121E-4
100.0 INSERT_UNIFORM 145 -9.815004472697453E-4
100.0 INSERT_UNIFORM 146 -0.001461620193056845
100.0 INSERT_UNIFORM 147 -8.914768046013322E-4
100.0 INSERT_UNIFORM 148 -9.600069606374717E-4
100.0 INSERT_UNIFORM 149 -0.001390969204847714
100.0 INSERT_UNIFORM 150 -8.685697444370533E-4
100.0 INSERT_UNIFORM 151 -9.153648746869081E-4
100.0 INSERT_UNIFORM 152 -0.001341747899722634
100.0 INSERT_UNIFORM 153 -8.363920732916696E-4
100.0 INSERT_UNIFORM 154 -8.763391916195573E-4
100.0 INSERT_UNIFORM 155 -0.0012991423010264569
100.0 INSERT_UNIFORM 156 -7.952846075793829E-4
100.0 INSERT_UNIFORM 157 -8.556696163024569E-4
100.0 INSERT_UNIFORM 158 -0.0012391185234301716
100.0 INSERT_UNIFORM 159 -7.783604946540734E-4
100.0 INSERT_UNIFORM 160 -8.138384237899032E-4
100.0 INSERT_UNIFORM 161 -0.001202696931613012
100.0 INSERT_UNIFORM 162 -7.440572872896567E-4
100.0 INSERT_UNIFORM 163 -7.879059482265305E-4
100.0 INSERT_UNIFORM 164 -0.0011598363213289886
100.0 INSERT_UNIFORM 165 -7.147527851989466E-4
100.0 INSERT_UNIFORM 166 -7.651932595438282E-4
100.0 INSERT_UNIFORM 167 -0.0011118761736659266
100.0 INSERT_UNIFORM 168 -6.982798286045977E-4
100.0 INSERT_UNIFORM 169 -7.292938325589304E-4
100.0 INSERT_UNIFORM 170 -0.0010828348651790165
100.0 INSERT_UNIFORM 171 -6.668663414748366E-4
100.0 INSERT_UNIFORM 172 -7.106125075448944E-4
100.0 INSERT_UNIFORM 173 -0.0010412338744956173
100.0 INSERT_UNIFORM 174 -6.470234760023175E-4
100.0 INSERT_UNIFORM 175 -6.859929552440747E-4
100.0 INSERT_UNIFORM 176 -0.001004890600160735
100.0 INSERT_UNIFORM 177 -6.292321228720255E-4
100.0 INSERT_UNIFORM 178 -6.575951795939616E-4
100.0 INSERT_UNIFORM 179 -9.775901456521296E-4
100.0 INSERT_UNIFORM 180 -6.020446080974295E-4
100.0 INSERT_UNIFORM 181 -6.427287863672859E-4
100.0 INSERT_UNIFORM 182 -9.40032877367436E-4
100.0 INSERT_UNIFORM 183 -5.87528951896843E-4
100.0 INSERT_UNIFORM 184 -6.181502618209933E-4
100.0 INSERT_UNIFORM 185 -9.125883126488432E-4
100.0 INSERT_UNIFORM 186 -5.684655892093105E-4
100.0 INSERT_UNIFORM 187 -5.973210347471891E-4
100.0 INSERT_UNIFORM 188 -8.868780078516991E-4
100.0 INSERT_UNIFORM 189 -5.475799336798204E-4
100.0 INSERT_UNIFORM 190 -5.826233338508402E-4
100.0 INSERT_UNIFORM 191 -8.546485514520086E-4
100.0 INSERT_UNIFORM 192 -5.359037467922434E-4
100.0 INSERT_UNIFORM 193 -5.605187363970643E-4
100.0 INSERT_UNIFORM 194 -8.328719807453311E-4
100.0 INSERT_UNIFORM 195 -5.172400637283303E-4
100.0 INSERT_UNIFORM 196 -5.459485972929556E-4
100.0 INSERT_UNIFORM 197 -8.072453380592037E-4
100.0 INSERT_UNIFORM 198 -5.019217048252145E-4
100.0 INSERT_UNIFORM 199 -5.312885202490847E-4
100.0 INSERT_UNIFORM 200 -7.806990432737138E-4
100.0 INSERT_UNIFORM 201 -4.908180441729471E-4
100.0 INSERT_UNIFORM 202 -5.126124643126673E-4
100.0 INSERT_UNIFORM 203 -7.618806715585791E-4
100.0 INSERT_UNIFORM 204 -4.732716724369368E-4
100.0 INSERT_UNIFORM 205 -5.007605252300706E-4
100.0 INSERT_UNIFORM 206 -7.3796215244748E-4
100.0 INSERT_UNIFORM 207 -4.61560395763172E-4
100.0 INSERT_UNIFORM 208 -4.8554166459080506E-4
100.0 INSERT_UNIFORM 209 -7.170133357021768E-4
100.0 INSERT_UNIFORM 210 -4.498574503211117E-4
100.0 INSERT_UNIFORM 211 -4.700287305290374E-4
100.0 INSERT_UNIFORM 212 -6.99816533780151E-4
100.0 INSERT_UNIFORM 213 -4.3455177263140854E-4
100.0 INSERT_UNIFORM 214 -4.598224786294125E-4
100.0 INSERT_UNIFORM 215 -6.784681415883398E-4
100.0 INSERT_UNIFORM 216 -4.2564086226093423E-4
100.0 INSERT_UNIFORM 217 -4.452725873429486E-4
100.0 INSERT_UNIFORM 218 -6.61974325301351E-4
100.0 INSERT_UNIFORM 219 -4.142372606841249E-4
100.0 INSERT_UNIFORM 220 -4.3318515566070914E-4
100.0 INSERT_UNIFORM 221 -6.452031296921845E-4
100.0 INSERT_UNIFORM 222 -4.0192344535849855E-4
100.0 INSERT_UNIFORM 223 -4.232406416777579E-4
100.0 INSERT_UNIFORM 224 -6.25882658672694E-4
100.0 INSERT_UNIFORM 225 -3.938199025705913E-4
100.0 INSERT_UNIFORM 226 -4.0983471419053785E-4
100.0 INSERT_UNIFORM 227 -6.115655243137397E-4
100.0 INSERT_UNIFORM 228 -3.827111254377513E-4
100.0 INSERT_UNIFORM 229 -4.001847850538809E-4
100.0 INSERT_UNIFORM 230 -5.955661094017017E-4
100.0 INSERT_UNIFORM 231 -3.7310506233367846E-4
100.0 INSERT_UNIFORM 232 -3.897787592759272E-4
100.0 INSERT_UNIFORM 233 -5.798985920382194E-4
100.0 INSERT_UNIFORM 234 -3.653990986780542E-4
100.0 INSERT_UNIFORM 235 -3.7795888749148077E-4
100.0 INSERT_UNIFORM 236 -5.672072250932914E-4
100.0 INSERT_UNIFORM 237 -3.5450451598073585E-4
100.0 INSERT_UNIFORM 238 -3.7039934006610764E-4
100.0 INSERT_UNIFORM 239 -5.520927612145954E-4
100.0 INSERT_UNIFORM 240 -3.4729239308006754E-4
100.0 INSERT_UNIFORM 241 -3.6036798452609986E-4
100.0 INSERT_UNIFORM 242 -5.389687950652089E-4
100.0 INSERT_UNIFORM 243 -3.400381507692174E-4
100.0 INSERT_UNIFORM 244 -3.507579360908508E-4
100.0 INSERT_UNIFORM 245 -5.271690844406152E-4
100.0 INSERT_UNIFORM 246 -3.308540608069066E-4
100.0 INSERT_UNIFORM 247 -3.4377649412675737E-4
100.0 INSERT_UNIFORM 248 -5.131538653202483E-4
100.0 INSERT_UNIFORM 249 -3.2408901904634746E-4
100.0 INSERT_UNIFORM 250 -3.3447508378081636E-4
100.0 INSERT_UNIFORM 251 -5.016863278441974E-4
100.0 INSERT_UNIFORM 252 -3.1581117097978506E-4
100.0 INSERT_UNIFORM 253 -3.266310974447961E-4
100.0 INSERT_UNIFORM 254 -4.902865192173422E-4
100.0 INSERT_UNIFORM 255 -3.077644306648253E-4
100.0 INSERT_UNIFORM 256 -3.1949737160896774E-4
100.0 INSERT_UNIFORM 257 -4.787805003507728E-4
100.0 INSERT_UNIFORM 258 -3.016517308438438E-4
100.0 INSERT_UNIFORM 259 -3.1116360950278477E-4
100.0 INSERT_UNIFORM 260 -4.688796067533474E-4
100.0 INSERT_UNIFORM 261 -2.93727839848934E-4
100.0 INSERT_UNIFORM 262 -3.0506403925123493E-4
100.0 INSERT_UNIFORM 263 -4.5826658460068614E-4
100.0 INSERT_UNIFORM 264 -2.8722473318598674E-4
100.0 INSERT_UNIFORM 265 -2.977090401197202E-4
100.0 INSERT_UNIFORM 266 -4.479022282062317E-4
100.0 INSERT_UNIFORM 267 -2.8118451978276227E-4
100.0 INSERT_UNIFORM 268 -2.901691195544842E-4
100.0 INSERT_UNIFORM 269 -4.388383852678146E-4
100.0 INSERT_UNIFORM 270 -2.7385585640971044E-4
100.0 INSERT_UNIFORM 271 -2.842065570387575E-4
100.0 INSERT_UNIFORM 272 -4.2845266206814614E-4
100.0 INSERT_UNIFORM 273 -2.6855126454083944E-4
100.0 INSERT_UNIFORM 274 -2.773661302137853E-4
100.0 INSERT_UNIFORM 275 -4.1939454476747073E-4
100.0 INSERT_UNIFORM 276 -2.6312792699023646E-4
100.0 INSERT_UNIFORM 277 -2.71345831669656E-4
100.0 INSERT_UNIFORM 278 -4.108689417341438E-4
100.0 INSERT_UNIFORM 279 -2.575985614026166E-4
100.0 INSERT_UNIFORM 280 -2.65981700743545E-4
100.0 INSERT_UNIFORM 281 -4.010047835825148E-4
100.0 INSERT_UNIFORM 282 -2.530056827225735E-4
100.0 INSERT_UNIFORM 283 -2.599746424127858E-4
100.0 INSERT_UNIFORM 284 -3.9290936264446685E-4
100.0 INSERT_UNIFORM 285 -2.469985319661916E-4
100.0 INSERT_UNIFORM 286 -2.5477571550247546E-4
100.0 INSERT_UNIFORM 287 -3.8453658116388567E-4
100.0 INSERT_UNIFORM 288 -2.4150524770849557E-4
100.0 INSERT_UNIFORM 289 -2.497821243805376E-4
100.0 INSERT_UNIFORM 290 -3.763402686685069E-4
100.0 INSERT_UNIFORM 291 -2.3668253712560983E-4
100.0 INSERT_UNIFORM 292 -2.44353601488001E-4
100.0 INSERT_UNIFORM 293 -3.694754501770703E-4
100.0 INSERT_UNIFORM 294 -2.3111534110942245E-4
100.0 INSERT_UNIFORM 295 -2.4017168674461686E-4
100.0 INSERT_UNIFORM 296 -3.6178660889696346E-4
100.0 INSERT_UNIFORM 297 -2.2686918760950192E-4
100.0 INSERT_UNIFORM 298 -2.3527762966057963E-4
100.0 INSERT_UNIFORM 299 -3.551285076248689E-4
100.0 INSERT_UNIFORM 300 -2.2205856326884543E-4
100.0 INSERT_UNIFORM 301 -2.3050946067382228E-4
100.0 INSERT_UNIFORM 302 -3.483922689033747E-4
100.0 INSERT_UNIFORM 303 -2.169224432249095E-4
100.0 INSERT_UNIFORM 304 -2.2645186610947832E-4
100.0 INSERT_UNIFORM 305 -3.4080917293355384E-4
100.0 INSERT_UNIFORM 306 -2.130145366665559E-4
100.0 INSERT_UNIFORM 307 -2.2170405893540135E-4
100.0 INSERT_UNIFORM 308 -3.3452935297173525E-4
100.0 INSERT_UNIFORM 309 -2.0882572680669398E-4
100.0 INSERT_UNIFORM 310 -2.178457729415939E-4
100.0 INSERT_UNIFORM 311 -3.280974589738861E-4
100.0 INSERT_UNIFORM 312 -2.0479211419832666E-4
100.0 INSERT_UNIFORM 313 -2.1440118263615915E-4
100.0 INSERT_UNIFORM 314 -3.211696581262302E-4
100.0 INSERT_UNIFORM 315 -2.0153044119197716E-4
100.0 INSERT_UNIFORM 316 -2.0996637039694122E-4
100.0 INSERT_UNIFORM 317 -3.1511865073063916E-4
100.0 INSERT_UNIFORM 318 -1.9721964570074135E-4
100.0 INSERT_UNIFORM 319 -2.0629246282677371E-4
100.0 INSERT_UNIFORM 320 -3.09097179314044E-4
100.0 INSERT_UNIFORM 321 -1.932288074062427E-4
100.0 INSERT_UNIFORM 322 -2.0284724272556787E-4
100.0 INSERT_UNIFORM 323 -3.03032624700883E-4
100.0 INSERT_UNIFORM 324 -1.89900823888145E-4
100.0 INSERT_UNIFORM 325 -1.9934871417071065E-4
100.0 INSERT_UNIFORM 326 -2.978064665795088E-4
100.0 INSERT_UNIFORM 327 -1.8629838869355098E-4
100.0 INSERT_UNIFORM 328 -1.961241512313805E-4
100.0 INSERT_UNIFORM 329 -2.923050679175532E-4
100.0 INSERT_UNIFORM 330 -1.8296531071193556E-4
100.0 INSERT_UNIFORM 331 -1.9271441809110001E-4
100.0 INSERT_UNIFORM 332 -2.8719444903568814E-4
100.0 INSERT_UNIFORM 333 -1.794459868493803E-4
100.0 INSERT_UNIFORM 334 -1.88984852063534E-4
100.0 INSERT_UNIFORM 335 -2.81990706883839E-4
100.0 INSERT_UNIFORM 336 -1.7619512037647667E-4
100.0 INSERT_UNIFORM 337 -1.8551019282142533E-4
100.0 INSERT_UNIFORM 338 -2.766465180341626E-4
100.0 INSERT_UNIFORM 339 -1.7331054213265418E-4
100.0 INSERT_UNIFORM 340 -1.8190353606506449E-4
100.0 INSERT_UNIFORM 341 -2.7200156124163044E-4
100.0 INSERT_UNIFORM 342 -1.7062106372733865E-4
100.0 INSERT_UNIFORM 343 -1.7869396601710719E-4
100.0 INSERT_UNIFORM 344 -2.669814197471254E-4
100.0 INSERT_UNIFORM 345 -1.681336711989445E-4
100.0 INSERT_UNIFORM 346 -1.7540733350074333E-4
100.0 INSERT_UNIFORM 347 -2.6216949232882314E-4
100.0 INSERT_UNIFORM 348 -1.6552931966185014E-4
100.0 INSERT_UNIFORM 349 -1.7218961583598258E-4
100.0 INSERT_UNIFORM 350 -2.5757651607793974E-4
100.0 INSERT_UNIFORM 351 -1.6255191738601127E-4
100.0 INSERT_UNIFORM 352 -1.6954273195413094E-4
100.0 INSERT_UNIFORM 353 -2.532162826502926E-4
100.0 INSERT_UNIFORM 354 -1.601606817560608E-4
100.0 INSERT_UNIFORM 355 -1.6677404030751575E-4
100.0 INSERT_UNIFORM 356 -2.490816244851146E-4
100.0 INSERT_UNIFORM 357 -1.5760355304106355E-4
100.0 INSERT_UNIFORM 358 -1.6405864752311317E-4
100.0 INSERT_UNIFORM 359 -2.4526252618173316E-4
100.0 INSERT_UNIFORM 360 -1.5481637504066725E-4
100.0 INSERT_UNIFORM 361 -1.6114171241987663E-4
100.0 INSERT_UNIFORM 362 -2.4126529092427518E-4
100.0 INSERT_UNIFORM 363 -1.5256354418813345E-4
100.0 INSERT_UNIFORM 364 -1.5784736074397898E-4
100.0 INSERT_UNIFORM 365 -2.3748642330456704E-4
100.0 INSERT_UNIFORM 366 -1.4988083468647773E-4
100.0 INSERT_UNIFORM 367 -1.5496084954236267E-4
100.0 INSERT_UNIFORM 368 -2.337529508569247E-4
100.0 INSERT_UNIFORM 369 -1.4756449978392538E-4
100.0 INSERT_UNIFORM 370 -1.5243529957409407E-4
100.0 INSERT_UNIFORM 371 -2.301811787770447E-4
100.0 INSERT_UNIFORM 372 -1.4568566568406993E-4
100.0 INSERT_UNIFORM 373 -1.4956721558334607E-4
100.0 INSERT_UNIFORM 374 -2.2664967691365945E-4
100.0 INSERT_UNIFORM 375 -1.4326739630110552E-4
100.0 INSERT_UNIFORM 376 -1.471977153775228E-4
100.0 INSERT_UNIFORM 377 -2.2300951653164702E-4
100.0 INSERT_UNIFORM 378 -1.4111997023125156E-4
100.0 INSERT_UNIFORM 379 -1.446164072405054E-4
100.0 INSERT_UNIFORM 380 -2.194619042983348E-4
100.0 INSERT_UNIFORM 381 -1.3919668349249292E-4
100.0 INSERT_UNIFORM 382 -1.423979880978976E-4
100.0 INSERT_UNIFORM 383 -2.1646261053831495E-4
100.0 INSERT_UNIFORM 384 -1.3719042643600687E-4
100.0 INSERT_UNIFORM 385 -1.4033146002034869E-4
100.0 INSERT_UNIFORM 386 -2.1318317283114396E-4
100.0 INSERT_UNIFORM 387 -1.3507453566319327E-4
100.0 INSERT_UNIFORM 388 -1.3791283430641954E-4
100.0 INSERT_UNIFORM 389 -2.1014260808271956E-4
100.0 INSERT_UNIFORM 390 -1.3295309076255535E-4
100.0 INSERT_UNIFORM 391 -1.354296336462113E-4
100.0 INSERT_UNIFORM 392 -2.068447104965898E-4
100.0 INSERT_UNIFORM 393 -1.3070018145366902E-4
100.0 INSERT_UNIFORM 394 -1.3344090675371234E-4
100.0 INSERT_UNIFORM 395 -2.0361848143224393E-4
100.0 INSERT_UNIFORM 396 -1.2897652374199708E-4
100.0 INSERT_UNIFORM 397 -1.3128627159630923E-4
100.0 INSERT_UNIFORM 398 -2.0086556038201309E-4
100.0 INSERT_UNIFORM 399 -1.271475356929841E-4
100.0 INSERT_UNIFORM 400 -1.2928720062355126E-4
100.0 INSERT_UNIFORM 401 -1.9781923945316748E-4
100.0 INSERT_UNIFORM 402 -1.2512487639426695E-4
100.0 INSERT_UNIFORM 403 -1.2748809694063112E-4
100.0 INSERT_UNIFORM 404 -1.9475632048226998E-4
100.0 INSERT_UNIFORM 405 -1.2312940487380075E-4
100.0 INSERT_UNIFORM 406 -1.2564712547202816E-4
100.0 INSERT_UNIFORM 407 -1.920592870003901E-4
100.0 INSERT_UNIFORM 408 -1.2102287083770591E-4
100.0 INSERT_UNIFORM 409 -1.2438306739603888E-4
100.0 INSERT_UNIFORM 410 -1.8936839734262634E-4
100.0 INSERT_UNIFORM 411 -1.1903006804203642E-4
100.0 INSERT_UNIFORM 412 -1.227204897480405E-4
100.0 INSERT_UNIFORM 413 -1.8673455837436848E-4
100.0 INSERT_UNIFORM 414 -1.1711001324243853E-4
100.0 INSERT_UNIFORM 415 -1.2111370391298948E-4
100.0 INSERT_UNIFORM 416 -1.8425404322375272E-4
100.0 INSERT_UNIFORM 417 -1.1504217402436012E-4
100.0 INSERT_UNIFORM 418 -1.1932679573245508E-4
100.0 INSERT_UNIFORM 419 -1.8156625908094526E-4
100.0 INSERT_UNIFORM 420 -1.1346566238668032E-4
100.0 INSERT_UNIFORM 421 -1.1743714600331856E-4
100.0 INSERT_UNIFORM 422 -1.7931047716857051E-4
100.0 INSERT_UNIFORM 423 -1.118947090645861E-4
100.0 INSERT_UNIFORM 424 -1.1572800219461499E-4
100.0 INSERT_UNIFORM 425 -1.7670552759696534E-4
100.0 INSERT_UNIFORM 426 -1.1036169575806554E-4
100.0 INSERT_UNIFORM 427 -1.1415224732047591E-4
100.0 INSERT_UNIFORM 428 -1.7378553046665246E-4
100.0 INSERT_UNIFORM 429 -1.0897530798725796E-4
100.0 INSERT_UNIFORM 430 -1.1237325189661362E-4
100.0 INSERT_UNIFORM 431 -1.7110308631096416E-4
100.0 INSERT_UNIFORM 432 -1.0724163318798219E-4
100.0 INSERT_UNIFORM 433 -1.1105669607580637E-4
100.0 INSERT_UNIFORM 434 -1.6862484044644077E-4
100.0 INSERT_UNIFORM 435 -1.0585049127520563E-4
100.0 INSERT_UNIFORM 436 -1.0944960936409842E-4
100.0 INSERT_UNIFORM 437 -1.663285555606464E-4
100.0 INSERT_UNIFORM 438 -1.0456403694725225E-4
100.0 INSERT_UNIFORM 439 -1.078343015503691E-4
100.0 INSERT_UNIFORM 440 -1.641433144055071E-4
100.0 INSERT_UNIFORM 441 -1.0304979435371564E-4
100.0 INSERT_UNIFORM 442 -1.0639298824166588E-4
100.0 INSERT_UNIFORM 443 -1.617014996497801E-4
100.0 INSERT_UNIFORM 444 -1.0189042869335196E-4
100.0 INSERT_UNIFORM 445 -1.0484274520461412E-4
100.0 INSERT_UNIFORM 446 -1.5956444475850873E-4
100.0 INSERT_UNIFORM 447 -1.0076926731450442E-4
100.0 INSERT_UNIFORM 448 -1.0340774675299258E-4
100.0 INSERT_UNIFORM 449 -1.573659332301247E-4
100.0 INSERT_UNIFORM 450 -9.967668961596843E-5
100.0 INSERT_UNIFORM 451 -1.018470913605185E-4
100.0 INSERT_UNIFORM 452 -1.5502992340454824E-4
100.0 INSERT_UNIFORM 453 -9.864513595037039E-5
100.0 INSERT_UNIFORM 454 -1.0034733862784861E-4
100.0 INSERT_UNIFORM 455 -1.5301702081416124E-4
100.0 INSERT_UNIFORM 456 -9.692836545749373E-5
100.0 INSERT_UNIFORM 457 -9.916589694825007E-5
100.0 INSERT_UNIFORM 458 -1.5105594773157094E-4
100.0 INSERT_UNIFORM 459 -9.561884834674572E-5
100.0 INSERT_UNIFORM 460 -9.793691509507596E-5
100.0 INSERT_UNIFORM 461 -1.4940209354730172E-4
100.0 INSERT_UNIFORM 462 -9.428743195183387E-5
100.0 INSERT_UNIFORM 463 -9.659525458438623E-5
100.0 INSERT_UNIFORM 464 -1.4768977358858848E-4
100.0 INSERT_UNIFORM 465 -9.284739284343146E-5
100.0 INSERT_UNIFORM 466 -9.528467576291888E-5
100.0 INSERT_UNIFORM 467 -1.4595675813033893E-4
100.0 INSERT_UNIFORM 468 -9.166057651466275E-5
100.0 INSERT_UNIFORM 469 -9.385007607232154E-5
100.0 INSERT_UNIFORM 470 -1.4415187408634011E-4
100.0 INSERT_UNIFORM 471 -9.04732650823803E-5
100.0 INSERT_UNIFORM 472 -9.274334900410963E-5
100.0 INSERT_UNIFORM 473 -1.4244630655380064E-4
100.0 INSERT_UNIFORM 474 -8.943305939013158E-5
100.0 INSERT_UNIFORM 475 -9.161820105330065E-5
100.0 INSERT_UNIFORM 476 -1.4059533853405526E-4
100.0 INSERT_UNIFORM 477 -8.809322602232328E-5
100.0 INSERT_UNIFORM 478 -9.053477134113308E-5
100.0 INSERT_UNIFORM 479 -1.387077396515224E-4
100.0 INSERT_UNIFORM 480 -8.68045227448988E-5
100.0 INSERT_UNIFORM 481 -8.965663520044131E-5
100.0 INSERT_UNIFORM 482 -1.369921646077188E-4
100.0 INSERT_UNIFORM 483 -8.569608752395652E-5
100.0 INSERT_UNIFORM 484 -8.871276087862867E-5
100.0 INSERT_UNIFORM 485 -1.3543412727123894E-4
100.0 INSERT_UNIFORM 486 -8.43526230642766E-5
100.0 INSERT_UNIFORM 487 -8.779291011595802E-5
100.0 INSERT_UNIFORM 488 -1.336750931315578E-4
100.0 INSERT_UNIFORM 489 -8.315892398602642E-5
100.0 INSERT_UNIFORM 490 -8.670619174822036E-5
100.0 INSERT_UNIFORM 491 -1.319019271841526E-4
100.0 INSERT_UNIFORM 492 -8.202811973845314E-5
100.0 INSERT_UNIFORM 493 -8.579530579400085E-5
100.0 INSERT_UNIFORM 494 -1.301779427231864E-4
100.0 INSERT_UNIFORM 495 -8.129578133608817E-5
100.0 INSERT_UNIFORM 496 -8.496571318605817E-5
100.0 INSERT_UNIFORM 497 -1.2856981862796601E-4
100.0 INSERT_UNIFORM 498 -8.020733081259834E-5
100.0 INSERT_UNIFORM 499 -8.38983903159729E-5
100.0 NEARLY_SINH 125 -0.002350331520484694
100.0 NEARLY_SINH 126 -0.0023413653165569315
100.0 NEARLY_SINH 127 -0.0022898344547552796
100.0 NEARLY_SINH 128 -0.0022772840605158606
100.0 NEARLY_SINH 129 -0.002252838024754844
100.0 NEARLY_SINH 130 -0.0021631961308452574
100.0 NEARLY_SINH 131 -0.002140707144809184
100.0 NEARLY_SINH 132 -0.00213238120101078
100.0 NEARLY_SINH 133 -0.002092763458226621
100.0 NEARLY_SINH 134 -0.0020763532084560055
100.0 NEARLY_SINH 135 -0.002008989468365918
100.0 NEARLY_SINH 136 -0.0019783659171430656
100.0 NEARLY_SINH 137 -0.001986039207296564
100.0 NEARLY_SINH 138 -0.0019502657522485478
100.0 NEARLY_SINH 139 -0.0019156591102458265
100.0 NEARLY_SINH 140 -0.001900975215650469
100.0 NEARLY_SINH 141 -0.0018427165368910536
100.0 NEARLY_SINH 142 -0.0018164025723859112
100.0 NEARLY_SINH 143 -0.00182121819208092
100.0 NEARLY_SINH 144 -0.0017904992142598886
100.0 NEARLY_SINH 145 -0.0017598405317320598
100.0 NEARLY_SINH 146 -0.0017258559479156332
100.0 NEARLY_SINH 147 -0.0016963057943000237
100.0 NEARLY_SINH 148 -0.0017000004056741957
100.0 NEARLY_SINH 149 -0.0016766344844247882
100.0 NEARLY_SINH 150 -0.0016343155750018212
100.0 NEARLY_SINH 151 -0.0016226811478023961
100.0 NEARLY_SINH 152 -0.0015923912891215863
100.0 NEARLY_SINH 153 -0.0015667939386982965
100.0 NEARLY_SINH 154 -0.0015687991068062956
100.0 NEARLY_SINH 155 -0.0015482669692481466
100.0 NEARLY_SINH 156 -0.0015111498053039796
100.0 NEARLY_SINH 157 -0.0015007067578567401
100.0 NEARLY_SINH 158 -0.0014740955069498796
100.0 NEARLY_SINH 159 -0.0014676635267791838
100.0 NEARLY_SINH 160 -0.0014525037337600466
100.0 NEARLY_SINH 161 -0.00141367249598634
100.0 NEARLY_SINH 162 -0.0014015579598130046
100.0 NEARLY_SINH 163 -0.0013896628762353203
100.0 NEARLY_SINH 164 -0.0013683458179860608
100.0 NEARLY_SINH 165 -0.0013623769225414861
100.0 NEARLY_SINH 166 -0.001348794038507961
100.0 NEARLY_SINH 167 -0.0013148775863625062
100.0 NEARLY_SINH 168 -0.0013036834010167198
100.0 NEARLY_SINH 169 -0.0012923857062432376
100.0 NEARLY_SINH 170 -0.001273620514880669
100.0 NEARLY_SINH 171 -0.0012675431752837696
100.0 NEARLY_SINH 172 -0.0012386762151450625
100.0 NEARLY_SINH 173 -0.0012254909782489776
100.0 NEARLY_SINH 174 -0.0012219982897887505
100.0 NEARLY_SINH 175 -0.0012053233987261436
100.0 NEARLY_SINH 176 -0.001191994646648098
100.0 NEARLY_SINH 177 -0.0011827384557276943
100.0 NEARLY_SINH 178 -0.0011569307249086336
100.0 NEARLY_SINH 179 -0.0011451569490219526
100.0 NEARLY_SINH 180 -0.00114149644057715
100.0 NEARLY_SINH 181 -0.0011265448298631853
100.0 NEARLY_SINH 182 -0.001114411755237299
100.0 NEARLY_SINH 183 -0.0011061162877350483
100.0 NEARLY_SINH 184 -0.0010829159836385216
100.0 NEARLY_SINH 185 -0.0010810523585282894
100.0 NEARLY_SINH 186 -0.0010686288731163174
100.0 NEARLY_SINH 187 -0.0010516365269657157
100.0 NEARLY_SINH 188 -0.0010443488962019742
100.0 NEARLY_SINH 189 -0.0010276578474393006
100.0 NEARLY_SINH 190 -0.001015892488634762
100.0 NEARLY_SINH 191 -0.0010137069435884882
100.0 NEARLY_SINH 192 -0.0010025714073993441
100.0 NEARLY_SINH 193 -9.872820378991065E-4
100.0 NEARLY_SINH 194 -9.806090823554214E-4
100.0 NEARLY_SINH 195 -9.656324568947383E-4
100.0 NEARLY_SINH 196 -9.552578167948411E-4
100.0 NEARLY_SINH 197 -9.526174250957808E-4
100.0 NEARLY_SINH 198 -9.355670035331443E-4
100.0 NEARLY_SINH 199 -9.286182701462309E-4
100.0 NEARLY_SINH 200 -9.194308379676386E-4
100.0 NEARLY_SINH 201 -9.088155064223002E-4
100.0 NEARLY_SINH 202 -9.049859891980816E-4
100.0 NEARLY_SINH 203 -8.969023826255196E-4
100.0 NEARLY_SINH 204 -8.81369939429888E-4
100.0 NEARLY_SINH 205 -8.751644705542461E-4
100.0 NEARLY_SINH 206 -8.665554641371642E-4
100.0 NEARLY_SINH 207 -8.570461605215129E-4
100.0 NEARLY_SINH 208 -8.534267013828867E-4
100.0 NEARLY_SINH 209 -8.459570195977761E-4
100.0 NEARLY_SINH 210 -8.320090047355677E-4
100.0 NEARLY_SINH 211 -8.271699272262012E-4
100.0 NEARLY_SINH 212 -8.180022696189226E-4
100.0 NEARLY_SINH 213 -8.11915960643006E-4
100.0 NEARLY_SINH 214 -8.058378012743006E-4
100.0 NEARLY_SINH 215 -7.927001566967462E-4
100.0 NEARLY_SINH 216 -7.866160719007809E-4
100.0 NEARLY_SINH 217 -7.819117500114103E-4
100.0 NEARLY_SINH 218 -7.737822106177461E-4
100.0 NEARLY_SINH 219 -7.681079081809372E-4
100.0 NEARLY_SINH 220 -7.622442551413755E-4
100.0 NEARLY_SINH 221 -7.504300263319053E-4
100.0 NEARLY_SINH 222 -7.446596051075005E-4
100.0 NEARLY_SINH 223 -7.401099444059867E-4
100.0 NEARLY_SINH 224 -7.32436397468561E-4
100.0 NEARLY_SINH 225 -7.276037805032942E-4
100.0 NEARLY_SINH 226 -7.177722447559987E-4
100.0 NEARLY_SINH 227 -7.114544750832508E-4
100.0 NEARLY_SINH 228 -7.083594961043715E-4
100.0 NEARLY_SINH 229 -7.016897801417343E-4
100.0 NEARLY_SINH 230 -6.946363490580865E-4
100.0 NEARLY_SINH 231 -6.90121544217881E-4
100.0 NEARLY_SINH 232 -6.809389413842126E-4
100.0 NEARLY_SINH 233 -6.753351721631162E-4
100.0 NEARLY_SINH 234 -6.723648252693337E-4
100.0 NEARLY_SINH 235 -6.663003152986846E-4
100.0 NEARLY_SINH 236 -6.598466673155556E-4
100.0 NEARLY_SINH 237 -6.531598745844747E-4
100.0 NEARLY_SINH 238 -6.472663482934848E-4
100.0 NEARLY_SINH 239 -6.441895880726634E-4
100.0 NEARLY_SINH 240 -6.389930671204525E-4
100.0 NEARLY_SINH 241 -6.314439844024022E-4
100.0 NEARLY_SINH 242 -6.274755171347124E-4
100.0 NEARLY_SINH 243 -6.212504053593193E-4
100.0 NEARLY_SINH 244 -6.158172492964908E-4
100.0 NEARLY_SINH 245 -6.129827895478002E-4
100.0 NEARLY_SINH 246 -6.08128306534006E-4
100.0 NEARLY_SINH 247 -6.011502431393367E-4
100.0 NEARLY_SINH 248 -5.975305417598165E-4
100.0 NEARLY_SINH 249 -5.916088980733036E-4
100.0 NEARLY_SINH 250 -5.881428131360167E-4
100.0 NEARLY_SINH 251 -5.839911990035418E-4
100.0 NEARLY_SINH 252 -5.768160657559918E-4
100.0 NEARLY_SINH 253 -5.731515720031055E-4
100.0 NEARLY_SINH 254 -5.688532495193854E-4
100.0 NEARLY_SINH 255 -5.640293585198464E-4
100.0 NEARLY_SINH 256 -5.607300789858272E-4
100.0 NEARLY_SINH 257 -5.56883810024722E-4
100.0 NEARLY_SINH 258 -5.504481049856125E-4
100.0 NEARLY_SINH 259 -5.469548790948409E-4
100.0 NEARLY_SINH 260 -5.42992623665306E-4
100.0 NEARLY_SINH 261 -5.383780180459041E-4
100.0 NEARLY_SINH 262 -5.351785455927072E-4
100.0 NEARLY_SINH 263 -5.2929146980496E-4
100.0 NEARLY_SINH 264 -5.257135460885465E-4
100.0 NEARLY_SINH 265 -5.230023089826119E-4
100.0 NEARLY_SINH 266 -5.188050827733548E-4
100.0 NEARLY_SINH 267 -5.147647722223425E-4
100.0 NEARLY_SINH 268 -5.115130924329137E-4
100.0 NEARLY_SINH 269 -5.059458671912154E-4
100.0 NEARLY_SINH 270 -5.026287550711217E-4
100.0 NEARLY_SINH 271 -4.998909570721466E-4
100.0 NEARLY_SINH 272 -4.960861943743566E-4
100.0 NEARLY_SINH 273 -4.923254537967381E-4
100.0 NEARLY_SINH 274 -4.892457886347401E-4
100.0 NEARLY_SINH 275 -4.842118405488094E-4
100.0 NEARLY_SINH 276 -4.8197296065577433E-4
100.0 NEARLY_SINH 277 -4.784410125076022E-4
100.0 NEARLY_SINH 278 -4.741629512858836E-4
100.0 NEARLY_SINH 279 -4.7137554726628395E-4
100.0 NEARLY_SINH 280 -4.670459997830889E-4
100.0 NEARLY_SINH 281 -4.6380148846481006E-4
100.0 NEARLY_SINH 282 -4.615455966963111E-4
100.0 NEARLY_SINH 283 -4.5824936701865937E-4
100.0 NEARLY_SINH 284 -4.5431936076489876E-4
100.0 NEARLY_SINH 285 -4.5175513359740904E-4
100.0 NEARLY_SINH 286 -4.477403229712351E-4
100.0 NEARLY_SINH 287 -4.447687661430777E-4
100.0 NEARLY_SINH 288 -4.424623020655716E-4
100.0 NEARLY_SINH 289 -4.3819846947190655E-4
100.0 NEARLY_SINH 290 -4.356368752285178E-4
100.0 NEARLY_SINH 291 -4.325508460274463E-4
100.0 NEARLY_SINH 292 -4.295612386302494E-4
100.0 NEARLY_SINH 293 -4.273422941674099E-4
100.0 NEARLY_SINH 294 -4.246316242735304E-4
100.0 NEARLY_SINH 295 -4.20606503539922E-4
100.0 NEARLY_SINH 296 -4.182383906456977E-4
100.0 NEARLY_SINH 297 -4.152167650790517E-4
100.0 NEARLY_SINH 298 -4.123729102998297E-4
100.0 NEARLY_SINH 299 -4.1020729797836E-4
100.0 NEARLY_SINH 300 -4.076141109070619E-4
100.0 NEARLY_SINH 301 -4.040577471133844E-4
100.0 NEARLY_SINH 302 -4.017100884752267E-4
100.0 NEARLY_SINH 303 -3.989762307856637E-4
100.0 NEARLY_SINH 304 -3.965848274081196E-4
100.0 NEARLY_SINH 305 -3.9423567407492754E-4
100.0 NEARLY_SINH 306 -3.9059831619336904E-4
100.0 NEARLY_SINH 307 -3.88371196301307E-4
100.0 NEARLY_SINH 308 -3.862347991905324E-4
100.0 NEARLY_SINH 309 -3.836121758755695E-4
100.0 NEARLY_SINH 310 -3.814139455009524E-4
100.0 NEARLY_SINH 311 -3.7913452514004575E-4
100.0 NEARLY_SINH 312 -3.757256040035628E-4
100.0 NEARLY_SINH 313 -3.7364273102458156E-4
100.0 NEARLY_SINH 314 -3.714767318205858E-4
100.0 NEARLY_SINH 315 -3.689865767002587E-4
100.0 NEARLY_SINH 316 -3.6698368126142356E-4
100.0 NEARLY_SINH 317 -3.639694848862618E-4
100.0 NEARLY_SINH 318 -3.6176830558520834E-4
100.0 NEARLY_SINH 319 -3.5999160654487383E-4
100.0 NEARLY_SINH 320 -3.576660908866103E-4
100.0 NEARLY_SINH 321 -3.552523494541049E-4
100.0 NEARLY_SINH 322 -3.533634156527299E-4
100.0 NEARLY_SINH 323 -3.5053840598475716E-4
100.0 NEARLY_SINH 324 -3.485759227341845E-4
100.0 NEARLY_SINH 325 -3.4677078123745986E-4
100.0 NEARLY_SINH 326 -3.446463383660614E-4
100.0 NEARLY_SINH 327 -3.4229379256167647E-4
100.0 NEARLY_SINH 328 -3.4049721772699826E-4
100.0 NEARLY_SINH 329 -3.379493440451853E-4
100.0 NEARLY_SINH 330 -3.3628548114261747E-4
100.0 NEARLY_SINH 331 -3.3429984299715443E-4
100.0 NEARLY_SINH 332 -3.317295653486596E-4
100.0 NEARLY_SINH 333 -3.3003300495870747E-4
100.0 NEARLY_SINH 334 -3.2780036663648815E-4
100.0 NEARLY_SINH 335 -3.2598981051901177E-4
100.0 NEARLY_SINH 336 -3.2442413266053904E-4
100.0 NEARLY_SINH 337 -3.2248191069683685E-4
100.0 NEARLY_SINH 338 -3.200740953106518E-4
100.0 NEARLY_SINH 339 -3.184818412744761E-4
100.0 NEARLY_SINH 340 -3.163698996049291E-4
100.0 NEARLY_SINH 341 -3.14531466626633E-4
100.0 NEARLY_SINH 342 -3.1303679196437173E-4
100.0 NEARLY_SINH 343 -3.1065972913602025E-4
100.0 NEARLY_SINH 344 -3.090446531439639E-4
100.0 NEARLY_SINH 345 -3.0725612668458524E-4
100.0 NEARLY_SINH 346 -3.054863650859829E-4
100.0 NEARLY_SINH 347 -3.039507719764245E-4
100.0 NEARLY_SINH 348 -3.0228548550326195E-4
100.0 NEARLY_SINH 349 -3.0007800506925975E-4
100.0 NEARLY_SINH 350 -2.985884815256412E-4
100.0 NEARLY_SINH 351 -2.968497234840939E-4
100.0 NEARLY_SINH 352 -2.951708954723742E-4
100.0 NEARLY_SINH 353 -2.9360719249549305E-4
100.0 NEARLY_SINH 354 -2.9209340867453193E-4
100.0 NEARLY_SINH 355 -2.9003074957056896E-4
100.0 NEARLY_SINH 356 -2.8855593333254603E-4
100.0 NEARLY_SINH 357 -2.869266978002827E-4
100.0 NEARLY_SINH 358 -2.853098517086039E-4
100.0 NEARLY_SINH 359 -2.8387490579806496E-4
100.0 NEARLY_SINH 360 -2.8192635258150744E-4
100.0 NEARLY_SINH 361 -2.805507481209446E-4
100.0 NEARLY_SINH 362 -2.7902907944099553E-4
100.0 NEARLY_SINH 363 -2.7750839987206177E-4
100.0 NEARLY_SINH 364 -2.7594262257402136E-4
100.0 NEARLY_SINH 365 -2.7458931867840874E-4
100.0 NEARLY_SINH 366 -2.7281805463719166E-4
100.0 NEARLY_SINH 367 -2.7142803952528993E-4
100.0 NEARLY_SINH 368 -2.6997948268192573E-4
100.0 NEARLY_SINH 369 -2.6830284522194603E-4
100.0 NEARLY_SINH 370 -2.6704926653398076E-4
100.0 NEARLY_SINH 371 -2.6541174725469574E-4
100.0 NEARLY_SINH 372 -2.6407450019139134E-4
100.0 NEARLY_SINH 373 -2.6274785576774207E-4
100.0 NEARLY_SINH 374 -2.6130069588869986E-4
100.0 NEARLY_SINH 375 -2.5977614361405443E-4
100.0 NEARLY_SINH 376 -2.5862926599629077E-4
100.0 NEARLY_SINH 377 -2.571244565716668E-4
100.0 NEARLY_SINH 378 -2.557771331010983E-4
100.0 NEARLY_SINH 379 -2.544794476957435E-4
100.0 NEARLY_SINH 380 -2.531618541992131E-4
100.0 NEARLY_SINH 381 -2.516892170580931E-4
100.0 NEARLY_SINH 382 -2.502564773916305E-4
100.0 NEARLY_SINH 383 -2.490041144627142E-4
100.0 NEARLY_SINH 384 -2.478611895524452E-4
100.0 NEARLY_SINH 385 -2.4662077269876903E-4
100.0 NEARLY_SINH 386 -2.4512536765008974E-4
100.0 NEARLY_SINH 387 -2.4403279388707233E-4
100.0 NEARLY_SINH 388 -2.4259545964344653E-4
100.0 NEARLY_SINH 389 -2.413275559334238E-4
100.0 NEARLY_SINH 390 -2.402222971422674E-4
100.0 NEARLY_SINH 391 -2.3911305052060072E-4
100.0 NEARLY_SINH 392 -2.3773847333252718E-4
100.0 NEARLY_SINH 393 -2.3669233523815336E-4
100.0 NEARLY_SINH 394 -2.3520512177199748E-4
100.0 NEARLY_SINH 395 -2.3406027571848398E-4
100.0 NEARLY_SINH 396 -2.3295454783855973E-4
100.0 NEARLY_SINH 397 -2.3168063628453694E-4
100.0 NEARLY_SINH 398 -2.305826243862441E-4
100.0 NEARLY_SINH 399 -2.2937672986955704E-4
100.0 NEARLY_SINH 400 -2.281951529354842E-4
100.0 NEARLY_SINH 401 -2.2713361415860334E-4
100.0 NEARLY_SINH 402 -2.261518862107792E-4
100.0 NEARLY_SINH 403 -2.2479127596053416E-4
100.0 NEARLY_SINH 404 -2.238375263603487E-4
100.0 NEARLY_SINH 405 -2.2258538467223588E-4
100.0 NEARLY_SINH 406 -2.2152790183405102E-4
100.0 NEARLY_SINH 407 -2.2050115235483503E-4
100.0 NEARLY_SINH 408 -2.19256940352075E-4
100.0 NEARLY_SINH 409 -2.182233313288151E-4
100.0 NEARLY_SINH 410 -2.1716078735067867E-4
100.0 NEARLY_SINH 411 -2.1610636430935415E-4
100.0 NEARLY_SINH 412 -2.1511135228902134E-4
100.0 NEARLY_SINH 413 -2.1418472231982122E-4
100.0 NEARLY_SINH 414 -2.1290035621124304E-4
100.0 NEARLY_SINH 415 -2.119864466205712E-4
100.0 NEARLY_SINH 416 -2.1090539347312642E-4
100.0 NEARLY_SINH 417 -2.099737527414547E-4
100.0 NEARLY_SINH 418 -2.0897079272774732E-4
100.0 NEARLY_SINH 419 -2.0807682156220864E-4
100.0 NEARLY_SINH 420 -2.0684390933389807E-4
100.0 NEARLY_SINH 421 -2.0596681248541415E-4
100.0 NEARLY_SINH 422 -2.050125436250383E-4
100.0 NEARLY_SINH 423 -2.039630391745817E-4
100.0 NEARLY_SINH 424 -2.031111536027197E-4
100.0 NEARLY_SINH 425 -2.0193999124629158E-4
100.0 NEARLY_SINH 426 -2.0106820461052166E-4
100.0 NEARLY_SINH 427 -2.002238200278228E-4
100.0 NEARLY_SINH 428 -1.9931075050028113E-4
100.0 NEARLY_SINH 429 -1.9823468132695865E-4
100.0 NEARLY_SINH 430 -1.9742143349521513E-4
100.0 NEARLY_SINH 431 -1.963401397624409E-4
100.0 NEARLY_SINH 432 -1.9552858889326785E-4
100.0 NEARLY_SINH 433 -1.9471489336719827E-4
100.0 NEARLY_SINH 434 -1.9365747501343122E-4
100.0 NEARLY_SINH 435 -1.928006373157487E-4
100.0 NEARLY_SINH 436 -1.918419189053111E-4
100.0 NEARLY_SINH 437 -1.9108774272780238E-4
100.0 NEARLY_SINH 438 -1.9026171730995856E-4
100.0 NEARLY_SINH 439 -1.8938634522669417E-4
100.0 NEARLY_SINH 440 -1.8829242159679183E-4
100.0 NEARLY_SINH 441 -1.8754785065411284E-4
100.0 NEARLY_SINH 442 -1.8669324798192832E-4
100.0 NEARLY_SINH 443 -1.8592850431264907E-4
100.0 NEARLY_SINH 444 -1.8515841165811509E-4
100.0 NEARLY_SINH 445 -1.8431431322518677E-4
100.0 NEARLY_SINH 446 -1.8333701823713966E-4
100.0 NEARLY_SINH 447 -1.8252075864477746E-4
100.0 NEARLY_SINH 448 -1.8175366884420896E-4
100.0 NEARLY_SINH 449 -1.8092990466112013E-4
100.0 NEARLY_SINH 450 -1.8018473255487777E-4
100.0 NEARLY_SINH 451 -1.792067871297931E-4
100.0 NEARLY_SINH 452 -1.785392917135198E-4
100.0 NEARLY_SINH 453 -1.7771129923449536E-4
100.0 NEARLY_SINH 454 -1.7696081805418373E-4
100.0 NEARLY_SINH 455 -1.7617523441604277E-4
100.0 NEARLY_SINH 456 -1.754336272847823E-4
100.0 NEARLY_SINH 457 -1.7461925230044528E-4
100.0 NEARLY_SINH 458 -1.7388484767266732E-4
100.0 NEARLY_SINH 459 -1.730875900243234E-4
100.0 NEARLY_SINH 460 -1.7228881300024312E-4
100.0 NEARLY_SINH 461 -1.7162207941368024E-4
100.0 NEARLY_SINH 462 -1.7079764189364965E-4
100.0 NEARLY_SINH 463 -1.7014966252215658E-4
100.0 NEARLY_SINH 464 -1.6933109431160887E-4
100.0 NEARLY_SINH 465 -1.685875550485605E-4
100.0 NEARLY_SINH 466 -1.678429859994779E-4
100.0 NEARLY_SINH 467 -1.672508143011342E-4
100.0 NEARLY_SINH 468 -1.6646472625936326E-4
100.0 NEARLY_SINH 469 -1.6578563200209118E-4
100.0 NEARLY_SINH 470 -1.650294510078254E-4
100.0 NEARLY_SINH 471 -1.6431109456149784E-4
100.0 NEARLY_SINH 472 -1.6367158687469185E-4
100.0 NEARLY_SINH 473 -1.6290942997976288E-4
100.0 NEARLY_SINH 474 -1.6223090326583645E-4
100.0 NEARLY_SINH 475 -1.6155001045525808E-4
100.0 NEARLY_SINH 476 -1.6092148636470682E-4
100.0 NEARLY_SINH 477 -1.6020399674054886E-4
100.0 NEARLY_SINH 478 -1.5962072495412372E-4
100.0 NEARLY_SINH 479 -1.5879274260210963E-4
100.0 NEARLY_SINH 480 -1.5811110627605984E-4
100.0 NEARLY_SINH 481 -1.5749703431655604E-4
100.0 NEARLY_SINH 482 -1.5694194864401823E-4
100.0 NEARLY_SINH 483 -1.562951118847522E-4
100.0 NEARLY_SINH 484 -1.5567111743841622E-4
100.0 NEARLY_SINH 485 -1.5488476826952535E-4
100.0 NEARLY_SINH 486 -1.5425870519436558E-4
100.0 NEARLY_SINH 487 -1.5371516724105305E-4
100.0 NEARLY_SINH 488 -1.5301998485917068E-4
100.0 NEARLY_SINH 489 -1.5243197106329376E-4
100.0 NEARLY_SINH 490 -1.517256032865788E-4
100.0 NEARLY_SINH 491 -1.511231064235119E-4
100.0 NEARLY_SINH 492 -1.5053107960305567E-4
100.0 NEARLY_SINH 493 -1.4995224143632413E-4
100.0 NEARLY_SINH 494 -1.4928905649291835E-4
100.0 NEARLY_SINH 495 -1.4871734913324275E-4
100.0 NEARLY_SINH 496 -1.4809094096257525E-4
100.0 NEARLY_SINH 497 -1.475488715261264E-4
100.0 NEARLY_SINH 498 -1.469501720823274E-4
100.0 NEARLY_SINH 499 -1.4620473793858224E-4
100.0 NEARLY_CUBIC 125 -0.00202144672521154
100.0 NEARLY_CUBIC 126 -0.0020053676867464176
100.0 NEARLY_CUBIC 127 -0.0019746252878043435
100.0 NEARLY_CUBIC 128 -0.0019299792507352365
100.0 NEARLY_CUBIC 129 -0.0019078716742511048
100.0 NEARLY_CUBIC 130 -0.001891692375811438
100.0 NEARLY_CUBIC 131 -0.001845193047887328
100.0 NEARLY_CUBIC 132 -0.0018086944465700583
100.0 NEARLY_CUBIC 133 -0.001803995312918083
100.0 NEARLY_CUBIC 134 -0.001783462268213576
100.0 NEARLY_CUBIC 135 -0.0017303368448908785
100.0 NEARLY_CUBIC 136 -0.0017213268588527342
100.0 NEARLY_CUBIC 137 -0.00170330584359224
100.0 NEARLY_CUBIC 138 -0.001656884589998242
100.0 NEARLY_CUBIC 139 -0.0016299812188753648
100.0 NEARLY_CUBIC 140 -0.0016279061555417584
100.0 NEARLY_CUBIC 141 -0.0016061636392832312
100.0 NEARLY_CUBIC 142 -0.0015616990073876735
100.0 NEARLY_CUBIC 143 -0.0015583459780419417
100.0 NEARLY_CUBIC 144 -0.0015392151938931065
100.0 NEARLY_CUBIC 145 -0.0014984905218762279
100.0 NEARLY_CUBIC 146 -0.0014796090018114327
100.0 NEARLY_CUBIC 147 -0.0014759575748763964
100.0 NEARLY_CUBIC 148 -0.001454005818168902
100.0 NEARLY_CUBIC 149 -0.0014195606338516242
100.0 NEARLY_CUBIC 150 -0.0014066416980051955
100.0 NEARLY_CUBIC 151 -0.0013962781529182067
100.0 NEARLY_CUBIC 152 -0.0013636572623898502
100.0 NEARLY_CUBIC 153 -0.0013500457054043125
100.0 NEARLY_CUBIC 154 -0.0013421126041262
100.0 NEARLY_CUBIC 155 -0.0013209685893587064
100.0 NEARLY_CUBIC 156 -0.0012967934264604963
100.0 NEARLY_CUBIC 157 -0.0012863963356704033
100.0 NEARLY_CUBIC 158 -0.0012711897298851582
100.0 NEARLY_CUBIC 159 -0.0012470688492181026
100.0 NEARLY_CUBIC 160 -0.0012367302789186851
100.0 NEARLY_CUBIC 161 -0.0012248642018306555
100.0 NEARLY_CUBIC 162 -0.0012056689278310273
100.0 NEARLY_CUBIC 163 -0.001190239327627296
100.0 NEARLY_CUBIC 164 -0.0011808258622805212
100.0 NEARLY_CUBIC 165 -0.00116254561747553
100.0 NEARLY_CUBIC 166 -0.0011448421081929894
100.0 NEARLY_CUBIC 167 -0.0011366446773628525
100.0 NEARLY_CUBIC 168 -0.0011215973649489897
100.0 NEARLY_CUBIC 169 -0.0011046870993380864
100.0 NEARLY_CUBIC 170 -0.0010957370614619322
100.0 NEARLY_CUBIC 171 -0.0010867350996202063
100.0 NEARLY_CUBIC 172 -0.0010674436419373379
100.0 NEARLY_CUBIC 173 -0.0010533614054333285
100.0 NEARLY_CUBIC 174 -0.0010482629172567925
100.0 NEARLY_CUBIC 175 -0.0010315884517817508
100.0 NEARLY_CUBIC 176 -0.0010173525341974354
100.0 NEARLY_CUBIC 177 -0.001011329450768983
100.0 NEARLY_CUBIC 178 -0.0010018607169142157
100.0 NEARLY_CUBIC 179 -9.836018654967305E-4
100.0 NEARLY_CUBIC 180 -9.727593738855234E-4
100.0 NEARLY_CUBIC 181 -9.684694459597409E-4
100.0 NEARLY_CUBIC 182 -9.579788049096649E-4
100.0 NEARLY_CUBIC 183 -9.40794592004579E-4
100.0 NEARLY_CUBIC 184 -9.360381023189035E-4
100.0 NEARLY_CUBIC 185 -9.264801675250567E-4
100.0 NEARLY_CUBIC 186 -9.102566255796418E-4
100.0 NEARLY_CUBIC 187 -9.016542801871807E-4
100.0 NEARLY_CUBIC 188 -8.966992662093887E-4
100.0 NEARLY_CUBIC 189 -8.865978686971587E-4
100.0 NEARLY_CUBIC 190 -8.733038104020707E-4
100.0 NEARLY_CUBIC 191 -8.684892074679595E-4
100.0 NEARLY_CUBIC 192 -8.590228364191432E-4
100.0 NEARLY_CUBIC 193 -8.456851074853944E-4
100.0 NEARLY_CUBIC 194 -8.388091809852227E-4
100.0 NEARLY_CUBIC 195 -8.323382773536281E-4
100.0 NEARLY_CUBIC 196 -8.225660245324562E-4
100.0 NEARLY_CUBIC 197 -8.126297056607612E-4
100.0 NEARLY_CUBIC 198 -8.06691501822776E-4
100.0 NEARLY_CUBIC 199 -7.97912949948909E-4
100.0 NEARLY_CUBIC 200 -7.8784002746346E-4
100.0 NEARLY_CUBIC 201 -7.819813203076009E-4
100.0 NEARLY_CUBIC 202 -7.742569703017566E-4
100.0 NEARLY_CUBIC 203 -7.653456687695126E-4
100.0 NEARLY_CUBIC 204 -7.583322431550243E-4
100.0 NEARLY_CUBIC 205 -7.527900138430965E-4
100.0 NEARLY_CUBIC 206 -7.435440100245216E-4
100.0 NEARLY_CUBIC 207 -7.363869376906251E-4
100.0 NEARLY_CUBIC 208 -7.308544841491127E-4
100.0 NEARLY_CUBIC 209 -7.222950229133218E-4
100.0 NEARLY_CUBIC 210 -7.145222480602342E-4
100.0 NEARLY_CUBIC 211 -7.0925024875379E-4
100.0 NEARLY_CUBIC 212 -7.036598582930154E-4
100.0 NEARLY_CUBIC 213 -6.940404692565849E-4
100.0 NEARLY_CUBIC 214 -6.890088112125881E-4
100.0 NEARLY_CUBIC 215 -6.839527639037613E-4
100.0 NEARLY_CUBIC 216 -6.75499796801482E-4
100.0 NEARLY_CUBIC 217 -6.688181239598023E-4
100.0 NEARLY_CUBIC 218 -6.649414341772797E-4
100.0 NEARLY_CUBIC 219 -6.591643651905343E-4
100.0 NEARLY_CUBIC 220 -6.501942479610889E-4
100.0 NEARLY_CUBIC 221 -6.446609448946816E-4
100.0 NEARLY_CUBIC 222 -6.409249358396707E-4
100.0 NEARLY_CUBIC 223 -6.327191811132948E-4
100.0 NEARLY_CUBIC 224 -6.273852454041773E-4
100.0 NEARLY_CUBIC 225 -6.239337563718195E-4
100.0 NEARLY_CUBIC 226 -6.183134724011552E-4
100.0 NEARLY_CUBIC 227 -6.106759421848906E-4
100.0 NEARLY_CUBIC 228 -6.061394855505498E-4
100.0 NEARLY_CUBIC 229 -6.021570202721094E-4
100.0 NEARLY_CUBIC 230 -5.947038260307735E-4
100.0 NEARLY_CUBIC 231 -5.902605188694565E-4
100.0 NEARLY_CUBIC 232 -5.86570926197183E-4
100.0 NEARLY_CUBIC 233 -5.811048836976695E-4
100.0 NEARLY_CUBIC 234 -5.747357606589176E-4
100.0 NEARLY_CUBIC 235 -5.707903446543483E-4
100.0 NEARLY_CUBIC 236 -5.660580368926915E-4
100.0 NEARLY_CUBIC 237 -5.608246922825799E-4
100.0 NEARLY_CUBIC 238 -5.55934801760749E-4
100.0 NEARLY_CUBIC 239 -5.520484231285039E-4
100.0 NEARLY_CUBIC 240 -5.470448053364052E-4
100.0 NEARLY_CUBIC 241 -5.421570268948628E-4
100.0 NEARLY_CUBIC 242 -5.384588043373384E-4
100.0 NEARLY_CUBIC 243 -5.335541308255642E-4
100.0 NEARLY_CUBIC 244 -5.286695692756638E-4
100.0 NEARLY_CUBIC 245 -5.248428237685232E-4
100.0 NEARLY_CUBIC 246 -5.204276505432759E-4
100.0 NEARLY_CUBIC 247 -5.157869038896479E-4
100.0 NEARLY_CUBIC 248 -5.121319895859955E-4
100.0 NEARLY_CUBIC 249 -5.087515454347269E-4
100.0 NEARLY_CUBIC 250 -5.036301870031679E-4
100.0 NEARLY_CUBIC 251 -4.992667516185989E-4
100.0 NEARLY_CUBIC 252 -4.962609279912655E-4
100.0 NEARLY_CUBIC 253 -4.926327966847666E-4
100.0 NEARLY_CUBIC 254 -4.8734395665572805E-4
100.0 NEARLY_CUBIC 255 -4.842508865552375E-4
100.0 NEARLY_CUBIC 256 -4.8103843298274995E-4
100.0 NEARLY_CUBIC 257 -4.7618917317571174E-4
100.0 NEARLY_CUBIC 258 -4.726658058435973E-4
100.0 NEARLY_CUBIC 259 -4.6979173010353037E-4
100.0 NEARLY_CUBIC 260 -4.6621058304019414E-4
100.0 NEARLY_CUBIC 261 -4.61264892248181E-4
100.0 NEARLY_CUBIC 262 -4.58656362528842E-4
100.0 NEARLY_CUBIC 263 -4.5532880931187236E-4
100.0 NEARLY_CUBIC 264 -4.5090987369889035E-4
100.0 NEARLY_CUBIC 265 -4.478054870755699E-4
100.0 NEARLY_CUBIC 266 -4.452696598526984E-4
100.0 NEARLY_CUBIC 267 -4.418844617912754E-4
100.0 NEARLY_CUBIC 268 -4.377236874057999E-4
100.0 NEARLY_CUBIC 269 -4.3493920542925224E-4
100.0 NEARLY_CUBIC 270 -4.31834591206659E-4
100.0 NEARLY_CUBIC 271 -4.2778965329670626E-4
100.0 NEARLY_CUBIC 272 -4.2516281279070256E-4
100.0 NEARLY_CUBIC 273 -4.224320670598303E-4
100.0 NEARLY_CUBIC 274 -4.1911407073502716E-4
100.0 NEARLY_CUBIC 275 -4.157082285933811E-4
100.0 NEARLY_CUBIC 276 -4.131988046616186E-4
100.0 NEARLY_CUBIC 277 -4.099199974625378E-4
100.0 NEARLY_CUBIC 278 -4.0654265781370214E-4
100.0 NEARLY_CUBIC 279 -4.0404682249484125E-4
100.0 NEARLY_CUBIC 280 -4.012288752219817E-4
100.0 NEARLY_CUBIC 281 -3.9810815547003386E-4
100.0 NEARLY_CUBIC 282 -3.953456964422841E-4
100.0 NEARLY_CUBIC 283 -3.929357429690583E-4
100.0 NEARLY_CUBIC 284 -3.8965143366098687E-4
100.0 NEARLY_CUBIC 285 -3.86844080617621E-4
100.0 NEARLY_CUBIC 286 -3.845856115880508E-4
100.0 NEARLY_CUBIC 287 -3.816516385439783E-4
100.0 NEARLY_CUBIC 288 -3.790046429132943E-4
100.0 NEARLY_CUBIC 289 -3.766596198975236E-4
100.0 NEARLY_CUBIC 290 -3.7427632420072854E-4
100.0 NEARLY_CUBIC 291 -3.7088549746933097E-4
100.0 NEARLY_CUBIC 292 -3.6838293821528367E-4
100.0 NEARLY_CUBIC 293 -3.6618467092086604E-4
100.0 NEARLY_CUBIC 294 -3.6319489781355685E-4
100.0 NEARLY_CUBIC 295 -3.607688863533909E-4
100.0 NEARLY_CUBIC 296 -3.588655508632854E-4
100.0 NEARLY_CUBIC 297 -3.566745963974327E-4
100.0 NEARLY_CUBIC 298 -3.537978844496692E-4
100.0 NEARLY_CUBIC 299 -3.515204802031491E-4
100.0 NEARLY_CUBIC 300 -3.494104837766798E-4
100.0 NEARLY_CUBIC 301 -3.469670567435301E-4
100.0 NEARLY_CUBIC 302 -3.4423259778737503E-4
100.0 NEARLY_CUBIC 303 -3.422764191025607E-4
100.0 NEARLY_CUBIC 304 -3.4017358519466967E-4
100.0 NEARLY_CUBIC 305 -3.3748299686475747E-4
100.0 NEARLY_CUBIC 306 -3.3553603629332684E-4
100.0 NEARLY_CUBIC 307 -3.334421960889955E-4
100.0 NEARLY_CUBIC 308 -3.3124343223711605E-4
100.0 NEARLY_CUBIC 309 -3.287702326115749E-4
100.0 NEARLY_CUBIC 310 -3.269549931230742E-4
100.0 NEARLY_CUBIC 311 -3.248969611711061E-4
100.0 NEARLY_CUBIC 312 -3.2257441167882206E-4
100.0 NEARLY_CUBIC 313 -3.20671238379866E-4
100.0 NEARLY_CUBIC 314 -3.186869625624311E-4
100.0 NEARLY_CUBIC 315 -3.165322574680829E-4
100.0 NEARLY_CUBIC 316 -3.144021695486998E-4
100.0 NEARLY_CUBIC 317 -3.125194103388296E-4
100.0 NEARLY_CUBIC 318 -3.1046747971963384E-4
100.0 NEARLY_CUBIC 319 -3.084435335392044E-4
100.0 NEARLY_CUBIC 320 -3.0674190144885927E-4
100.0 NEARLY_CUBIC 321 -3.0471289160161064E-4
100.0 NEARLY_CUBIC 322 -3.0277414290225124E-4
100.0 NEARLY_CUBIC 323 -3.008486264848287E-4
100.0 NEARLY_CUBIC 324 -2.992596967574812E-4
100.0 NEARLY_CUBIC 325 -2.9713202544279227E-4
100.0 NEARLY_CUBIC 326 -2.9537416920089044E-4
100.0 NEARLY_CUBIC 327 -2.938350632968323E-4
100.0 NEARLY_CUBIC 328 -2.917744795221111E-4
100.0 NEARLY_CUBIC 329 -2.89908472106859E-4
100.0 NEARLY_CUBIC 330 -2.882753879562827E-4
100.0 NEARLY_CUBIC 331 -2.8664143165357814E-4
100.0 NEARLY_CUBIC 332 -2.845507849134066E-4
100.0 NEARLY_CUBIC 333 -2.830242881008971E-4
100.0 NEARLY_CUBIC 334 -2.815690902346901E-4
100.0 NEARLY_CUBIC 335 -2.7958191150023737E-4
100.0 NEARLY_CUBIC 336 -2.7791912185559653E-4
100.0 NEARLY_CUBIC 337 -2.763988327290079E-4
100.0 NEARLY_CUBIC 338 -2.7470347055658095E-4
100.0 NEARLY_CUBIC 339 -2.727398369239964E-4
100.0 NEARLY_CUBIC 340 -2.713392219018118E-4
100.0 NEARLY_CUBIC 341 -2.6997682613849605E-4
100.0 NEARLY_CUBIC 342 -2.681202156527007E-4
100.0 NEARLY_CUBIC 343 -2.6675488001082215E-4
100.0 NEARLY_CUBIC 344 -2.653101758838261E-4
100.0 NEARLY_CUBIC 345 -2.6372132932905856E-4
100.0 NEARLY_CUBIC 346 -2.618421994968756E-4
100.0 NEARLY_CUBIC 347 -2.60501539167457E-4
100.0 NEARLY_CUBIC 348 -2.589759404640901E-4
100.0 NEARLY_CUBIC 349 -2.573750815271225E-4
100.0 NEARLY_CUBIC 350 -2.560658756820544E-4
100.0 NEARLY_CUBIC 351 -2.546679219870285E-4
100.0 NEARLY_CUBIC 352 -2.5319680602198247E-4
100.0 NEARLY_CUBIC 353 -2.5170207855307325E-4
100.0 NEARLY_CUBIC 354 -2.5035257416838874E-4
100.0 NEARLY_CUBIC 355 -2.487738271526041E-4
100.0 NEARLY_CUBIC 356 -2.474244965124939E-4
100.0 NEARLY_CUBIC 357 -2.4611921397532655E-4
100.0 NEARLY_CUBIC 358 -2.4464023396220114E-4
100.0 NEARLY_CUBIC 359 -2.4328922909333528E-4
100.0 NEARLY_CUBIC 360 -2.4186735308884266E-4
100.0 NEARLY_CUBIC 361 -2.406350540526958E-4
100.0 NEARLY_CUBIC 362 -2.392470558048032E-4
100.0 NEARLY_CUBIC 363 -2.379214842482824E-4
100.0 NEARLY_CUBIC 364 -2.367350781877775E-4
100.0 NEARLY_CUBIC 365 -2.3534860390483914E-4
100.0 NEARLY_CUBIC 366 -2.3405757033145846E-4
100.0 NEARLY_CUBIC 367 -2.327260840324641E-4
100.0 NEARLY_CUBIC 368 -2.3156279027425342E-4
100.0 NEARLY_CUBIC 369 -2.3006947566184266E-4
100.0 NEARLY_CUBIC 370 -2.2894145761398477E-4
100.0 NEARLY_CUBIC 371 -2.278158209083614E-4
100.0 NEARLY_CUBIC 372 -2.2671993455070094E-4
100.0 NEARLY_CUBIC 373 -2.252643632960627E-4
100.0 NEARLY_CUBIC 374 -2.24080718081332E-4
100.0 NEARLY_CUBIC 375 -2.2287609198201608E-4
100.0 NEARLY_CUBIC 376 -2.2144389178890833E-4
100.0 NEARLY_CUBIC 377 -2.2034511805202328E-4
100.0 NEARLY_CUBIC 378 -2.193977040931827E-4
100.0 NEARLY_CUBIC 379 -2.1831752245216052E-4
100.0 NEARLY_CUBIC 380 -2.1703470171363648E-4
100.0 NEARLY_CUBIC 381 -2.1600352400685807E-4
100.0 NEARLY_CUBIC 382 -2.148134807731239E-4
100.0 NEARLY_CUBIC 383 -2.1350742586268012E-4
100.0 NEARLY_CUBIC 384 -2.1243093191802842E-4
100.0 NEARLY_CUBIC 385 -2.114136339672612E-4
100.0 NEARLY_CUBIC 386 -2.1031926239345466E-4
100.0 NEARLY_CUBIC 387 -2.0925659582982092E-4
100.0 NEARLY_CUBIC 388 -2.0821495795431133E-4
100.0 NEARLY_CUBIC 389 -2.0705098730200433E-4
100.0 NEARLY_CUBIC 390 -2.0587287685014388E-4
100.0 NEARLY_CUBIC 391 -2.0486362479577025E-4
100.0 NEARLY_CUBIC 392 -2.0381120932011498E-4
100.0 NEARLY_CUBIC 393 -2.0293511753166626E-4
100.0 NEARLY_CUBIC 394 -2.018534856480514E-4
100.0 NEARLY_CUBIC 395 -2.0084666421293917E-4
100.0 NEARLY_CUBIC 396 -1.9975278371386906E-4
100.0 NEARLY_CUBIC 397 -1.9864458217799807E-4
100.0 NEARLY_CUBIC 398 -1.9769295586868907E-4
100.0 NEARLY_CUBIC 399 -1.9662985595836346E-4
100.0 NEARLY_CUBIC 400 -1.95701386018321E-4
100.0 NEARLY_CUBIC 401 -1.9475590447459723E-4
100.0 NEARLY_CUBIC 402 -1.9394072817568997E-4
100.0 NEARLY_CUBIC 403 -1.928236699484387E-4
100.0 NEARLY_CUBIC 404 -1.9186519902358867E-4
100.0 NEARLY_CUBIC 405 -1.9098054998956115E-4
100.0 NEARLY_CUBIC 406 -1.8996371551427416E-4
100.0 NEARLY_CUBIC 407 -1.8903195961339492E-4
100.0 NEARLY_CUBIC 408 -1.8815789369241998E-4
100.0 NEARLY_CUBIC 409 -1.8726628141152446E-4
100.0 NEARLY_CUBIC 410 -1.8616328373965985E-4
100.0 NEARLY_CUBIC 411 -1.8526443132849124E-4
100.0 NEARLY_CUBIC 412 -1.8442114197725346E-4
100.0 NEARLY_CUBIC 413 -1.8347179885047638E-4
100.0 NEARLY_CUBIC 414 -1.8268481983518825E-4
100.0 NEARLY_CUBIC 415 -1.8190435431986174E-4
100.0 NEARLY_CUBIC 416 -1.8095392277128752E-4
100.0 NEARLY_CUBIC 417 -1.7996739746184431E-4
100.0 NEARLY_CUBIC 418 -1.790974012214619E-4
100.0 NEARLY_CUBIC 419 -1.781929551585293E-4
100.0 NEARLY_CUBIC 420 -1.7737457130806433E-4
100.0 NEARLY_CUBIC 421 -1.76602430675743E-4
100.0 NEARLY_CUBIC 422 -1.7586247121048615E-4
100.0 NEARLY_CUBIC 423 -1.7506185188498335E-4
100.0 NEARLY_CUBIC 424 -1.7417534350361308E-4
100.0 NEARLY_CUBIC 425 -1.7335730279466333E-4
100.0 NEARLY_CUBIC 426 -1.7243081655582415E-4
100.0 NEARLY_CUBIC 427 -1.71605462717217E-4
100.0 NEARLY_CUBIC 428 -1.7079660050445256E-4
100.0 NEARLY_CUBIC 429 -1.700199163314764E-4
100.0 NEARLY_CUBIC 430 -1.692989669148659E-4
100.0 NEARLY_CUBIC 431 -1.6844864183518382E-4
100.0 NEARLY_CUBIC 432 -1.6769502775204614E-4
100.0 NEARLY_CUBIC 433 -1.6686869405457827E-4
100.0 NEARLY_CUBIC 434 -1.660703729999824E-4
100.0 NEARLY_CUBIC 435 -1.6533340399238483E-4
100.0 NEARLY_CUBIC 436 -1.6460482471369886E-4
100.0 NEARLY_CUBIC 437 -1.6386992930694788E-4
100.0 NEARLY_CUBIC 438 -1.630900848805794E-4
100.0 NEARLY_CUBIC 439 -1.6241544834905142E-4
100.0 NEARLY_CUBIC 440 -1.615433718820114E-4
100.0 NEARLY_CUBIC 441 -1.6084233495305966E-4
100.0 NEARLY_CUBIC 442 -1.6012601020243267E-4
100.0 NEARLY_CUBIC 443 -1.5950459831515218E-4
100.0 NEARLY_CUBIC 444 -1.5867912253675343E-4
100.0 NEARLY_CUBIC 445 -1.5797386151028547E-4
100.0 NEARLY_CUBIC 446 -1.572297749588003E-4
100.0 NEARLY_CUBIC 447 -1.5645393496832583E-4
100.0 NEARLY_CUBIC 448 -1.5585827952335762E-4
100.0 NEARLY_CUBIC 449 -1.551962313195432E-4
100.0 NEARLY_CUBIC 450 -1.5458984594829417E-4
100.0 NEARLY_CUBIC 451 -1.5381607671649533E-4
100.0 NEARLY_CUBIC 452 -1.5309148317221855E-4
100.0 NEARLY_CUBIC 453 -1.5238931448546822E-4
100.0 NEARLY_CUBIC 454 -1.5161580611167125E-4
100.0 NEARLY_CUBIC 455 -1.5095454970026623E-4
100.0 NEARLY_CUBIC 456 -1.5039889180812338E-4
100.0 NEARLY_CUBIC 457 -1.4981527822044427E-4
100.0 NEARLY_CUBIC 458 -1.4905972846435134E-4
100.0 NEARLY_CUBIC 459 -1.484667683619989E-4
100.0 NEARLY_CUBIC 460 -1.477994761698298E-4
100.0 NEARLY_CUBIC 461 -1.4706984968970715E-4
100.0 NEARLY_CUBIC 462 -1.464886001816268E-4
100.0 NEARLY_CUBIC 463 -1.4591010460129894E-4
100.0 NEARLY_CUBIC 464 -1.4530898781384138E-4
100.0 NEARLY_CUBIC 465 -1.4468288424396292E-4
100.0 NEARLY_CUBIC 466 -1.440659670546296E-4
100.0 NEARLY_CUBIC 467 -1.432904000218116E-4
100.0 NEARLY_CUBIC 468 -1.4266082098046695E-4
100.0 NEARLY_CUBIC 469 -1.420699610168441E-4
100.0 NEARLY_CUBIC 470 -1.4149671427965416E-4
100.0 NEARLY_CUBIC 471 -1.4096319723577722E-4
100.0 NEARLY_CUBIC 472 -1.4035891373342935E-4
100.0 NEARLY_CUBIC 473 -1.397700824758985E-4
100.0 NEARLY_CUBIC 474 -1.391205630261183E-4
100.0 NEARLY_CUBIC 475 -1.3851360659877798E-4
100.0 NEARLY_CUBIC 476 -1.3787383068653014E-4
100.0 NEARLY_CUBIC 477 -1.3737599352747765E-4
100.0 NEARLY_CUBIC 478 -1.3683301732658748E-4
100.0 NEARLY_CUBIC 479 -1.3628656422426388E-4
100.0 NEARLY_CUBIC 480 -1.3572462876432212E-4
100.0 NEARLY_CUBIC 481 -1.3507639443677277E-4
100.0 NEARLY_CUBIC 482 -1.344944278107718E-4
100.0 NEARLY_CUBIC 483 -1.340092970991691E-4
100.0 NEARLY_CUBIC 484 -1.3341653418663668E-4
100.0 NEARLY_CUBIC 485 -1.3284504381516626E-4
100.0 NEARLY_CUBIC 486 -1.3235175530112997E-4
100.0 NEARLY_CUBIC 487 -1.31783331273283E-4
100.0 NEARLY_CUBIC 488 -1.3118903721576203E-4
100.0 NEARLY_CUBIC 489 -1.3067484452999878E-4
100.0 NEARLY_CUBIC 490 -1.301594323992461E-4
100.0 NEARLY_CUBIC 491 -1.296602983700268E-4
100.0 NEARLY_CUBIC 492 -1.2910225121220975E-4
100.0 NEARLY_CUBIC 493 -1.2854993926403324E-4
100.0 NEARLY_CUBIC 494 -1.2799769123628124E-4
100.0 NEARLY_CUBIC 495 -1.2746603410906943E-4
100.0 NEARLY_CUBIC 496 -1.2695248104765966E-4
100.0 NEARLY_CUBIC 497 -1.2653537683693372E-4
100.0 NEARLY_CUBIC 498 -1.2609755934622768E-4
100.0 NEARLY_CUBIC 499 -1.2553119861280493E-4
100.0 INSERT_SINH 125 -0.002412631446393476
100.0 INSERT_SINH 126 -0.0023481013512469673
100.0 INSERT_SINH 127 -0.0023031199707981287
100.0 INSERT_SINH 128 -0.002318125393814263
100.0 INSERT_SINH 129 -0.0022686585375044643
100.0 INSERT_SINH 130 -0.00225178205915455
100.0 INSERT_SINH 131 -0.002142827753844223
100.0 INSERT_SINH 132 -0.0021474944782298167
100.0 INSERT_SINH 133 -0.0021050572283467517
100.0 INSERT_SINH 134 -0.0021257641242913294
100.0 INSERT_SINH 135 -0.0020711758284175374
100.0 INSERT_SINH 136 -0.0020329291918956827
100.0 INSERT_SINH 137 -0.0019796280568336044
100.0 INSERT_SINH 138 -0.0019662395742603422
100.0 INSERT_SINH 139 -0.001963385746685198
100.0 INSERT_SINH 140 -0.0019296730421993757
100.0 INSERT_SINH 141 -0.0019012833995528666
100.0 INSERT_SINH 142 -0.0018314293863728182
100.0 INSERT_SINH 143 -0.0018347450983693392
100.0 INSERT_SINH 144 -0.0017918123004694309
100.0 INSERT_SINH 145 -0.0018138850883042679
100.0 INSERT_SINH 146 -0.0017525185924212039
100.0 INSERT_SINH 147 -0.00173747907835331
100.0 INSERT_SINH 148 -0.0016910043070037517
100.0 INSERT_SINH 149 -0.0016963280222395127
100.0 INSERT_SINH 150 -0.00168002302539616
100.0 INSERT_SINH 151 -0.0016587232222624593
100.0 INSERT_SINH 152 -0.0016253359189155603
100.0 INSERT_SINH 153 -0.0015850593364579169
100.0 INSERT_SINH 154 -0.001584155611959126
100.0 INSERT_SINH 155 -0.0015574389672661226
100.0 INSERT_SINH 156 -0.001562784992839461
100.0 INSERT_SINH 157 -0.0015036605624345611
100.0 INSERT_SINH 158 -0.001501924409615718
100.0 INSERT_SINH 159 -0.0014599937892167958
100.0 INSERT_SINH 160 -0.0014760411267591422
100.0 INSERT_SINH 161 -0.0014499427210283855
100.0 INSERT_SINH 162 -0.0014399422822020114
100.0 INSERT_SINH 163 -0.0014043742420897232
100.0 INSERT_SINH 164 -0.0013862870994580945
100.0 INSERT_SINH 165 -0.001378978476655135
100.0 INSERT_SINH 166 -0.0013648252905511526
100.0 INSERT_SINH 167 -0.0013577384037635198
100.0 INSERT_SINH 168 -0.001316410491507547
100.0 INSERT_SINH 169 -0.001311782218659907
100.0 INSERT_SINH 170 -0.0012755483011259727
100.0 INSERT_SINH 171 -0.001294342014406702
100.0 INSERT_SINH 172 -0.001260778593889178
100.0 INSERT_SINH 173 -0.0012606226733149484
100.0 INSERT_SINH 174 -0.0012247888513758909
100.0 INSERT_SINH 175 -0.001222117944331913
100.0 INSERT_SINH 176 -0.001209598766470421
100.0 INSERT_SINH 177 -0.001203893164889891
100.0 INSERT_SINH 178 -0.0011886423138642854
100.0 INSERT_SINH 179 -0.0011626778076099242
100.0 INSERT_SINH 180 -0.0011549313850256482
100.0 INSERT_SINH 181 -0.0011336883471741999
100.0 INSERT_SINH 182 -0.0011420191350408615
100.0 INSERT_SINH 183 -0.0011089247356608212
100.0 INSERT_SINH 184 -0.0011119953092446622
100.0 INSERT_SINH 185 -0.0010764892923846858
100.0 INSERT_SINH 186 -0.0010850217081594948
100.0 INSERT_SINH 187 -0.0010671314866534942
100.0 INSERT_SINH 188 -0.0010683563952165187
100.0 INSERT_SINH 189 -0.0010478374461504458
100.0 INSERT_SINH 190 -0.001034367984509288
100.0 INSERT_SINH 191 -0.0010237976291307405
100.0 INSERT_SINH 192 -0.001013445329626883
100.0 INSERT_SINH 193 -0.0010133280044222204
100.0 INSERT_SINH 194 -9.902344023773324E-4
100.0 INSERT_SINH 195 -9.875522021305372E-4
100.0 INSERT_SINH 196 -9.577344597442305E-4
100.0 INSERT_SINH 197 -9.686027322883817E-4
100.0 INSERT_SINH 198 -9.463430547391738E-4
100.0 INSERT_SINH 199 -9.534881192623246E-4
100.0 INSERT_SINH 200 -9.291236399215919E-4
100.0 INSERT_SINH 201 -9.260128191268535E-4
100.0 INSERT_SINH 202 -9.126633937608375E-4
100.0 INSERT_SINH 203 -9.103962751346728E-4
100.0 INSERT_SINH 204 -9.036570360603235E-4
100.0 INSERT_SINH 205 -8.891160088175809E-4
100.0 INSERT_SINH 206 -8.823587250033071E-4
100.0 INSERT_SINH 207 -8.638401385168137E-4
100.0 INSERT_SINH 208 -8.69041089797129E-4
100.0 INSERT_SINH 209 -8.48406634575305E-4
100.0 INSERT_SINH 210 -8.548086444708503E-4
100.0 INSERT_SINH 211 -8.28579493925119E-4
100.0 INSERT_SINH 212 -8.33478471003346E-4
100.0 INSERT_SINH 213 -8.173460622025175E-4
100.0 INSERT_SINH 214 -8.214018574372872E-4
100.0 INSERT_SINH 215 -8.093475111810022E-4
100.0 INSERT_SINH 216 -8.024089084841535E-4
100.0 INSERT_SINH 217 -7.922953837731228E-4
100.0 INSERT_SINH 218 -7.830440759777346E-4
100.0 INSERT_SINH 219 -7.830017164165426E-4
100.0 INSERT_SINH 220 -7.694023159166008E-4
100.0 INSERT_SINH 221 -7.704181124346121E-4
100.0 INSERT_SINH 222 -7.474029993099762E-4
100.0 INSERT_SINH 223 -7.536840196635808E-4
100.0 INSERT_SINH 224 -7.352799992323966E-4
100.0 INSERT_SINH 225 -7.437890759627308E-4
100.0 INSERT_SINH 226 -7.280726448994912E-4
100.0 INSERT_SINH 227 -7.271210489481206E-4
100.0 INSERT_SINH 228 -7.149153720975576E-4
100.0 INSERT_SINH 229 -7.124598680157135E-4
100.0 INSERT_SINH 230 -7.080179126699448E-4
100.0 INSERT_SINH 231 -7.00430318214984E-4
100.0 INSERT_SINH 232 -6.966314145318009E-4
100.0 INSERT_SINH 233 -6.820218983127901E-4
100.0 INSERT_SINH 234 -6.8419224190297E-4
100.0 INSERT_SINH 235 -6.685842824936117E-4
100.0 INSERT_SINH 236 -6.759210004601002E-4
100.0 INSERT_SINH 237 -6.571818656766482E-4
100.0 INSERT_SINH 238 -6.616508432815138E-4
100.0 INSERT_SINH 239 -6.473221182075051E-4
100.0 INSERT_SINH 240 -6.505335256559164E-4
100.0 INSERT_SINH 241 -6.421299250130019E-4
100.0 INSERT_SINH 242 -6.397355282850015E-4
100.0 INSERT_SINH 243 -6.324001170465721E-4
100.0 INSERT_SINH 244 -6.243669868695179E-4
100.0 INSERT_SINH 245 -6.23281492210026E-4
100.0 INSERT_SINH 246 -6.137234025054283E-4
100.0 INSERT_SINH 247 -6.16065720977943E-4
100.0 INSERT_SINH 248 -6.002608873769688E-4
100.0 INSERT_SINH 249 -6.042157975416629E-4
100.0 INSERT_SINH 250 -5.880303158880551E-4
100.0 INSERT_SINH 251 -5.957006239327711E-4
100.0 INSERT_SINH 252 -5.84206241115659E-4
100.0 INSERT_SINH 253 -5.85973273314444E-4
100.0 INSERT_SINH 254 -5.761219771578396E-4
100.0 INSERT_SINH 255 -5.73540728890265E-4
100.0 INSERT_SINH 256 -5.692380366211225E-4
100.0 INSERT_SINH 257 -5.648083485150224E-4
100.0 INSERT_SINH 258 -5.631368598706388E-4
100.0 INSERT_SINH 259 -5.527302866754624E-4
100.0 INSERT_SINH 260 -5.534878516186836E-4
100.0 INSERT_SINH 261 -5.406495583342164E-4
100.0 INSERT_SINH 262 -5.469829690998296E-4
100.0 INSERT_SINH 263 -5.326271363275126E-4
100.0 INSERT_SINH 264 -5.38338252246362E-4
100.0 INSERT_SINH 265 -5.261653218120443E-4
100.0 INSERT_SINH 266 -5.282642713710928E-4
100.0 INSERT_SINH 267 -5.215109738552215E-4
100.0 INSERT_SINH 268 -5.208869290092011E-4
100.0 INSERT_SINH 269 -5.160748671162452E-4
100.0 INSERT_SINH 270 -5.104759401168835E-4
100.0 INSERT_SINH 271 -5.083501250844336E-4
100.0 INSERT_SINH 272 -5.007610769158788E-4
100.0 INSERT_SINH 273 -5.032104098239287E-4
100.0 INSERT_SINH 274 -4.917187192967631E-4
100.0 INSERT_SINH 275 -4.957751053424886E-4
100.0 INSERT_SINH 276 -4.8170861776419827E-4
100.0 INSERT_SINH 277 -4.877531851592565E-4
100.0 INSERT_SINH 278 -4.78499780168562E-4
100.0 INSERT_SINH 279 -4.8147736947790065E-4
100.0 INSERT_SINH 280 -4.7390255878099197E-4
100.0 INSERT_SINH 281 -4.724740428594387E-4
100.0 INSERT_SINH 282 -4.6809198651320827E-4
100.0 INSERT_SINH 283 -4.6465564450759445E-4
100.0 INSERT_SINH 284 -4.639842928417792E-4
100.0 INSERT_SINH 285 -4.5673008529689696E-4
100.0 INSERT_SINH 286 -4.574901140976806E-4
100.0 INSERT_SINH 287 -4.470344778848556E-4
100.0 INSERT_SINH 288 -4.5133984642919955E-4
100.0 INSERT_SINH 289 -4.398262530367347E-4
100.0 INSERT_SINH 290 -4.4603393662523416E-4
100.0 INSERT_SINH 291 -4.3599912509240113E-4
100.0 INSERT_SINH 292 -4.383228963051877E-4
100.0 INSERT_SINH 293 -4.318001642307223E-4
100.0 INSERT_SINH 294 -4.318319849252461E-4
100.0 INSERT_SINH 295 -4.285833094677116E-4
100.0 INSERT_SINH 296 -4.2497179877276636E-4
100.0 INSERT_SINH 297 -4.2311455194710135E-4
100.0 INSERT_SINH 298 -4.167986880112551E-4
100.0 INSERT_SINH 299 -4.18398970976952E-4
100.0 INSERT_SINH 300 -4.0984113100073216E-4
100.0 INSERT_SINH 301 -4.1380315658035016E-4
100.0 INSERT_SINH 302 -4.020613254160921E-4
100.0 INSERT_SINH 303 -4.0728860241223686E-4
100.0 INSERT_SINH 304 -3.9899924238007145E-4
100.0 INSERT_SINH 305 -4.020933608863686E-4
100.0 INSERT_SINH 306 -3.9637413988025116E-4
100.0 INSERT_SINH 307 -3.9612278836553827E-4
100.0 INSERT_SINH 308 -3.9186032458005116E-4
100.0 INSERT_SINH 309 -3.8922581811817736E-4
100.0 INSERT_SINH 310 -3.8850315473837327E-4
100.0 INSERT_SINH 311 -3.832580366305294E-4
100.0 INSERT_SINH 312 -3.845050612394374E-4
100.0 INSERT_SINH 313 -3.760148888982684E-4
100.0 INSERT_SINH 314 -3.7923752354629414E-4
100.0 INSERT_SINH 315 -3.6924065523624705E-4
100.0 INSERT_SINH 316 -3.749854240089334E-4
100.0 INSERT_SINH 317 -3.67210656775363E-4
100.0 INSERT_SINH 318 -3.696197449469807E-4
100.0 INSERT_SINH 319 -3.637331275916367E-4
100.0 INSERT_SINH 320 -3.6395745485062747E-4
100.0 INSERT_SINH 321 -3.6108826976999353E-4
100.0 INSERT_SINH 322 -3.5897572488075014E-4
100.0 INSERT_SINH 323 -3.5759899585929844E-4
100.0 INSERT_SINH 324 -3.527165938983501E-4
100.0 INSERT_SINH 325 -3.5344670265402556E-4
100.0 INSERT_SINH 326 -3.467161845067679E-4
100.0 INSERT_SINH 327 -3.501892115078675E-4
100.0 INSERT_SINH 328 -3.40534893569E-4
100.0 INSERT_SINH 329 -3.4553966717698614E-4
100.0 INSERT_SINH 330 -3.380310736300629E-4
100.0 INSERT_SINH 331 -3.408208245794242E-4
100.0 INSERT_SINH 332 -3.3605089243504693E-4
100.0 INSERT_SINH 333 -3.366176624206574E-4
100.0 INSERT_SINH 334 -3.3306959225853916E-4
100.0 INSERT_SINH 335 -3.311591708037298E-4
100.0 INSERT_SINH 336 -3.2993487389365583E-4
100.0 INSERT_SINH 337 -3.260385056753634E-4
100.0 INSERT_SINH 338 -3.27306289483964E-4
100.0 INSERT_SINH 339 -3.206524044561121E-4
100.0 INSERT_SINH 340 -3.233666530331192E-4
100.0 INSERT_SINH 341 -3.146964152218601E-4
100.0 INSERT_SINH 342 -3.19568665496206E-4
100.0 INSERT_SINH 343 -3.1301550922080423E-4
100.0 INSERT_SINH 344 -3.15874753087364E-4
100.0 INSERT_SINH 345 -3.1070583971803956E-4
100.0 INSERT_SINH 346 -3.1120568376596935E-4
100.0 INSERT_SINH 347 -3.083926679590121E-4
100.0 INSERT_SINH 348 -3.0695944324676816E-4
100.0 INSERT_SINH 349 -3.061087306788224E-4
100.0 INSERT_SINH 350 -3.023196008049567E-4
100.0 INSERT_SINH 351 -3.028387903798446E-4
100.0 INSERT_SINH 352 -2.971880551720929E-4
100.0 INSERT_SINH 353 -2.999239596901404E-4
100.0 INSERT_SINH 354 -2.923685786067054E-4
100.0 INSERT_SINH 355 -2.9671705054212794E-4
100.0 INSERT_SINH 356 -2.900731946269275E-4
100.0 INSERT_SINH 357 -2.9279113842761717E-4
100.0 INSERT_SINH 358 -2.8839627051890915E-4
100.0 INSERT_SINH 359 -2.893237819403538E-4
100.0 INSERT_SINH 360 -2.865292974085776E-4
100.0 INSERT_SINH 361 -2.851798911578385E-4
100.0 INSERT_SINH 362 -2.839594016288416E-4
100.0 INSERT_SINH 363 -2.808152770370498E-4
100.0 INSERT_SINH 364 -2.8167927590239117E-4
100.0 INSERT_SINH 365 -2.766236785936016E-4
100.0 INSERT_SINH 366 -2.78889430699536E-4
100.0 INSERT_SINH 367 -2.717682432455959E-4
100.0 INSERT_SINH 368 -2.7571652007463143E-4
100.0 INSERT_SINH 369 -2.698819331641289E-4
100.0 INSERT_SINH 370 -2.7285256807108027E-4
100.0 INSERT_SINH 371 -2.684367271852395E-4
100.0 INSERT_SINH 372 -2.69207596768517E-4
100.0 INSERT_SINH 373 -2.6654836856998543E-4
100.0 INSERT_SINH 374 -2.655278974419417E-4
100.0 INSERT_SINH 375 -2.6469978535015315E-4
100.0 INSERT_SINH 376 -2.6202805737973733E-4
100.0 INSERT_SINH 377 -2.6230391240744666E-4
100.0 INSERT_SINH 378 -2.577032183657124E-4
100.0 INSERT_SINH 379 -2.598354715077633E-4
100.0 INSERT_SINH 380 -2.5357184162277946E-4
100.0 INSERT_SINH 381 -2.574791642038221E-4
100.0 INSERT_SINH 382 -2.5170479990066497E-4
100.0 INSERT_SINH 383 -2.54331192614643E-4
100.0 INSERT_SINH 384 -2.5022730254864456E-4
100.0 INSERT_SINH 385 -2.5129253865863177E-4
100.0 INSERT_SINH 386 -2.4888877965079104E-4
100.0 INSERT_SINH 387 -2.4813363684828005E-4
100.0 INSERT_SINH 388 -2.470683761730541E-4
100.0 INSERT_SINH 389 -2.4439412696963814E-4
100.0 INSERT_SINH 390 -2.450390492354515E-4
100.0 INSERT_SINH 391 -2.4099641931041305E-4
100.0 INSERT_SINH 392 -2.4291544263999043E-4
100.0 INSERT_SINH 393 -2.3718137032968656E-4
100.0 INSERT_SINH 394 -2.4038633208789406E-4
100.0 INSERT_SINH 395 -2.3506727846722697E-4
100.0 INSERT_SINH 396 -2.379235773117827E-4
100.0 INSERT_SINH 397 -2.340968104297403E-4
100.0 INSERT_SINH 398 -2.3515545315433428E-4
100.0 INSERT_SINH 399 -2.327143164277956E-4
100.0 INSERT_SINH 400 -2.320165224896087E-4
100.0 INSERT_SINH 401 -2.3116612440965412E-4
100.0 INSERT_SINH 402 -2.2911774963674247E-4
100.0 INSERT_SINH 403 -2.2942649333579368E-4
100.0 INSERT_SINH 404 -2.25654733273295E-4
100.0 INSERT_SINH 405 -2.2738625285612102E-4
100.0 INSERT_SINH 406 -2.2206116822864885E-4
100.0 INSERT_SINH 407 -2.2530498871287108E-4
100.0 INSERT_SINH 408 -2.2038693798975828E-4
100.0 INSERT_SINH 409 -2.2295307290587374E-4
100.0 INSERT_SINH 410 -2.192598733037343E-4
100.0 INSERT_SINH 411 -2.20399005387506E-4
100.0 INSERT_SINH 412 -2.181190126222532E-4
100.0 INSERT_SINH 413 -2.1779369275698457E-4
100.0 INSERT_SINH 414 -2.168491394218819E-4
100.0 INSERT_SINH 415 -2.1478479126635364E-4
100.0 INSERT_SINH 416 -2.151041072053772E-4
100.0 INSERT_SINH 417 -2.1178589821602145E-4
100.0 INSERT_SINH 418 -2.1343310086496814E-4
100.0 INSERT_SINH 419 -2.0865578349660296E-4
100.0 INSERT_SINH 420 -2.1155109173864872E-4
100.0 INSERT_SINH 421 -2.0663637505613508E-4
100.0 INSERT_SINH 422 -2.0935739410621323E-4
100.0 INSERT_SINH 423 -2.0592959591603233E-4
100.0 INSERT_SINH 424 -2.070693067537377E-4
100.0 INSERT_SINH 425 -2.0494479352262118E-4
100.0 INSERT_SINH 426 -2.04555466283729E-4
100.0 INSERT_SINH 427 -2.0356828022194406E-4
100.0 INSERT_SINH 428 -2.0197525895770951E-4
100.0 INSERT_SINH 429 -2.0231267622072835E-4
100.0 INSERT_SINH 430 -1.9921979169090775E-4
100.0 INSERT_SINH 431 -2.0068116361393606E-4
100.0 INSERT_SINH 432 -1.9616889566975715E-4
100.0 INSERT_SINH 433 -1.9886198217022866E-4
100.0 INSERT_SINH 434 -1.9441325832403322E-4
100.0 INSERT_SINH 435 -1.9704931066311104E-4
100.0 INSERT_SINH 436 -1.9368806137354255E-4
100.0 INSERT_SINH 437 -1.9484835168448456E-4
100.0 INSERT_SINH 438 -1.9278192192917487E-4
100.0 INSERT_SINH 439 -1.9257347214995946E-4
100.0 INSERT_SINH 440 -1.9183564464420044E-4
100.0 INSERT_SINH 441 -1.9024013047452826E-4
100.0 INSERT_SINH 442 -1.903583569431433E-4
100.0 INSERT_SINH 443 -1.8770335303308627E-4
100.0 INSERT_SINH 444 -1.889327800466134E-4
100.0 INSERT_SINH 445 -1.849447860093889E-4
100.0 INSERT_SINH 446 -1.8751540580996817E-4
100.0 INSERT_SINH 447 -1.8308345457995756E-4
100.0 INSERT_SINH 448 -1.8563050713904516E-4
100.0 INSERT_SINH 449 -1.8252536467588953E-4
100.0 INSERT_SINH 450 -1.8372893825446823E-4
100.0 INSERT_SINH 451 -1.817847845480003E-4
100.0 INSERT_SINH 452 -1.8169997870742804E-4
100.0 INSERT_SINH 453 -1.8070353281629536E-4
100.0 INSERT_SINH 454 -1.7944643603051702E-4
100.0 INSERT_SINH 455 -1.7965060571611957E-4
100.0 INSERT_SINH 456 -1.7712087056409587E-4
100.0 INSERT_SINH 457 -1.7838629155075836E-4
100.0 INSERT_SINH 458 -1.7456613214505978E-4
100.0 INSERT_SINH 459 -1.768647621487318E-4
100.0 INSERT_SINH 460 -1.7275126623061965E-4
100.0 INSERT_SINH 461 -1.7532996425551062E-4
100.0 INSERT_SINH 462 -1.7233501305380372E-4
100.0 INSERT_SINH 463 -1.7352379006929652E-4
100.0 INSERT_SINH 464 -1.716422604625123E-4
100.0 INSERT_SINH 465 -1.7160641832880685E-4
100.0 INSERT_SINH 466 -1.707162892863323E-4
100.0 INSERT_SINH 467 -1.6970388280324045E-4
100.0 INSERT_SINH 468 -1.6968265253325399E-4
100.0 INSERT_SINH 469 -1.673757962947775E-4
100.0 INSERT_SINH 470 -1.685790480099314E-4
100.0 INSERT_SINH 471 -1.650174506488966E-4
100.0 INSERT_SINH 472 -1.672945730994968E-4
100.0 INSERT_SINH 473 -1.6338049734976323E-4
100.0 INSERT_SINH 474 -1.657380983779433E-4
100.0 INSERT_SINH 475 -1.6284089567530913E-4
100.0 INSERT_SINH 476 -1.641358749866484E-4
100.0 INSERT_SINH 477 -1.6229127230094065E-4
100.0 INSERT_SINH 478 -1.6242655291431873E-4
100.0 INSERT_SINH 479 -1.615842713373894E-4
100.0 INSERT_SINH 480 -1.604733164004557E-4
100.0 INSERT_SINH 481 -1.6057692038362603E-4
100.0 INSERT_SINH 482 -1.5852859086429305E-4
100.0 INSERT_SINH 483 -1.595294869671804E-4
100.0 INSERT_SINH 484 -1.5637904552256998E-4
100.0 INSERT_SINH 485 -1.5836938458768657E-4
100.0 INSERT_SINH 486 -1.5451375016706237E-4
100.0 INSERT_SINH 487 -1.5700631924175923E-4
100.0 INSERT_SINH 488 -1.5426441078503217E-4
100.0 INSERT_SINH 489 -1.5550563682786844E-4
100.0 INSERT_SINH 490 -1.537114191005884E-4
100.0 INSERT_SINH 491 -1.5389455441461308E-4
100.0 INSERT_SINH 492 -1.52960487539211E-4
100.0 INSERT_SINH 493 -1.5218697952512628E-4
100.0 INSERT_SINH 494 -1.52233499288279E-4
100.0 INSERT_SINH 495 -1.502850250352239E-4
100.0 INSERT_SINH 496 -1.512332843436326E-4
100.0 INSERT_SINH 497 -1.4829922647763283E-4
100.0 INSERT_SINH 498 -1.5014955646552863E-4
100.0 INSERT_SINH 499 -1.4652367423551027E-4
100.0 INSERT_CUBIC 125 -0.0020554418056297763
100.0 INSERT_CUBIC 126 -0.002105611811714425
100.0 INSERT_CUBIC 127 -0.0019911282163054267
100.0 INSERT_CUBIC 128 -0.002021239683589471
100.0 INSERT_CUBIC 129 -0.0019417246375050823
100.0 INSERT_CUBIC 130 -0.001969841962655927
100.0 INSERT_CUBIC 131 -0.0019289977630023714
100.0 INSERT_CUBIC 132 -0.0018598118855726042
100.0 INSERT_CUBIC 133 -0.0018736294536427778
100.0 INSERT_CUBIC 134 -0.001798347290788982
100.0 INSERT_CUBIC 135 -0.00182704816787993
100.0 INSERT_CUBIC 136 -0.0017283459157813041
100.0 INSERT_CUBIC 137 -0.0017692192084410863
100.0 INSERT_CUBIC 138 -0.0017322701174569133
100.0 INSERT_CUBIC 139 -0.001694420849200462
100.0 INSERT_CUBIC 140 -0.0016791583612327798
100.0 INSERT_CUBIC 141 -0.0016324071203257517
100.0 INSERT_CUBIC 142 -0.0016573933278252184
100.0 INSERT_CUBIC 143 -0.0015499072797480196
100.0 INSERT_CUBIC 144 -0.0015972055028630194
100.0 INSERT_CUBIC 145 -0.0015550351141584429
100.0 INSERT_CUBIC 146 -0.0015508553596061958
100.0 INSERT_CUBIC 147 -0.0015147635288466077
100.0 INSERT_CUBIC 148 -0.0014862536826418804
100.0 INSERT_CUBIC 149 -0.0015032441105775618
100.0 INSERT_CUBIC 150 -0.001417746569349454
100.0 INSERT_CUBIC 151 -0.0014494201101191706
100.0 INSERT_CUBIC 152 -0.0013977781190686045
100.0 INSERT_CUBIC 153 -0.0014202838557952902
100.0 INSERT_CUBIC 154 -0.0013759335523708671
100.0 INSERT_CUBIC 155 -0.0013580187632964424
100.0 INSERT_CUBIC 156 -0.0013647934510974125
100.0 INSERT_CUBIC 157 -0.0013105396997712404
100.0 INSERT_CUBIC 158 -0.0013242578184211595
100.0 INSERT_CUBIC 159 -0.0012590662558187304
100.0 INSERT_CUBIC 160 -0.0013018430660718394
100.0 INSERT_CUBIC 161 -0.001254037285792542
100.0 INSERT_CUBIC 162 -0.0012481984857961592
100.0 INSERT_CUBIC 163 -0.0012401775952302074
100.0 INSERT_CUBIC 164 -0.001212640920212671
100.0 INSERT_CUBIC 165 -0.0012154368178043384
100.0 INSERT_CUBIC 166 -0.0011503289984649001
100.0 INSERT_CUBIC 167 -0.001193693116584349
100.0 INSERT_CUBIC 168 -0.0011446548501545806
100.0 INSERT_CUBIC 169 -0.0011529310406155346
100.0 INSERT_CUBIC 170 -0.001129546932451042
100.0 INSERT_CUBIC 171 -0.0011220460189740322
100.0 INSERT_CUBIC 172 -0.00111808389279755
100.0 INSERT_CUBIC 173 -0.0010694472352001938
100.0 INSERT_CUBIC 174 -0.0010953283084118581
100.0 INSERT_CUBIC 175 -0.0010456716022018142
100.0 INSERT_CUBIC 176 -0.0010682503309533686
100.0 INSERT_CUBIC 177 -0.0010334016398054757
100.0 INSERT_CUBIC 178 -0.0010384093030078034
100.0 INSERT_CUBIC 179 -0.0010300705633028429
100.0 INSERT_CUBIC 180 -9.977866345529662E-4
100.0 INSERT_CUBIC 181 -0.0010083234624218562
100.0 INSERT_CUBIC 182 -9.61004558173606E-4
100.0 INSERT_CUBIC 183 -9.91653306617657E-4
100.0 INSERT_CUBIC 184 -9.487453276575408E-4
100.0 INSERT_CUBIC 185 -9.624805646568646E-4
100.0 INSERT_CUBIC 186 -9.487501911236151E-4
100.0 INSERT_CUBIC 187 -9.330890447483142E-4
100.0 INSERT_CUBIC 188 -9.314243666631583E-4
100.0 INSERT_CUBIC 189 -8.979136781608332E-4
100.0 INSERT_CUBIC 190 -9.205375851113473E-4
100.0 INSERT_CUBIC 191 -8.738165414570176E-4
100.0 INSERT_CUBIC 192 -8.942697789438014E-4
100.0 INSERT_CUBIC 193 -8.741042801512222E-4
100.0 INSERT_CUBIC 194 -8.72792059541716E-4
100.0 INSERT_CUBIC 195 -8.633651414022836E-4
100.0 INSERT_CUBIC 196 -8.398030626128872E-4
100.0 INSERT_CUBIC 197 -8.547691341016517E-4
100.0 INSERT_CUBIC 198 -8.079831688538874E-4
100.0 INSERT_CUBIC 199 -8.335526393565829E-4
100.0 INSERT_CUBIC 200 -8.054528124610272E-4
100.0 INSERT_CUBIC 201 -8.169208535768746E-4
100.0 INSERT_CUBIC 202 -8.015877200531207E-4
100.0 INSERT_CUBIC 203 -7.876151648575913E-4
100.0 INSERT_CUBIC 204 -7.937618490512222E-4
100.0 INSERT_CUBIC 205 -7.624136882569132E-4
100.0 INSERT_CUBIC 206 -7.789385841432406E-4
100.0 INSERT_CUBIC 207 -7.439113825604693E-4
100.0 INSERT_CUBIC 208 -7.642499214339793E-4
100.0 INSERT_CUBIC 209 -7.453361269096348E-4
100.0 INSERT_CUBIC 210 -7.40362802921446E-4
100.0 INSERT_CUBIC 211 -7.37978485235935E-4
100.0 INSERT_CUBIC 212 -7.18554306440744E-4
100.0 INSERT_CUBIC 213 -7.292563886327486E-4
100.0 INSERT_CUBIC 214 -6.87814198617076E-4
100.0 INSERT_CUBIC 215 -7.155418889333021E-4
100.0 INSERT_CUBIC 216 -6.925177706937902E-4
100.0 INSERT_CUBIC 217 -6.974042572434058E-4
100.0 INSERT_CUBIC 218 -6.872245193934035E-4
100.0 INSERT_CUBIC 219 -6.775212237082329E-4
100.0 INSERT_CUBIC 220 -6.82844452506437E-4
100.0 INSERT_CUBIC 221 -6.515833342080057E-4
100.0 INSERT_CUBIC 222 -6.705788939651569E-4
100.0 INSERT_CUBIC 223 -6.431797458565924E-4
100.0 INSERT_CUBIC 224 -6.576848356996123E-4
100.0 INSERT_CUBIC 225 -6.407860048964764E-4
100.0 INSERT_CUBIC 226 -6.394188156173541E-4
100.0 INSERT_CUBIC 227 -6.39054999791E-4
100.0 INSERT_CUBIC 228 -6.188964531181895E-4
100.0 INSERT_CUBIC 229 -6.290964511457275E-4
100.0 INSERT_CUBIC 230 -5.977161312147317E-4
100.0 INSERT_CUBIC 231 -6.198115192663778E-4
100.0 INSERT_CUBIC 232 -5.98930292750488E-4
100.0 INSERT_CUBIC 233 -6.03597324387195E-4
100.0 INSERT_CUBIC 234 -5.982663537125177E-4
100.0 INSERT_CUBIC 235 -5.872338791990117E-4
100.0 INSERT_CUBIC 236 -5.914238809623384E-4
100.0 INSERT_CUBIC 237 -5.65591635866447E-4
100.0 INSERT_CUBIC 238 -5.843086947558973E-4
100.0 INSERT_CUBIC 239 -5.59716628693252E-4
100.0 INSERT_CUBIC 240 -5.709400261446618E-4
100.0 INSERT_CUBIC 241 -5.597794266671841E-4
100.0 INSERT_CUBIC 242 -5.575647123583494E-4
100.0 INSERT_CUBIC 243 -5.564465984706501E-4
100.0 INSERT_CUBIC 244 -5.382123276840289E-4
100.0 INSERT_CUBIC 245 -5.506014374070389E-4
100.0 INSERT_CUBIC 246 -5.232186913621817E-4
100.0 INSERT_CUBIC 247 -5.403970165698269E-4
100.0 INSERT_CUBIC 248 -5.24013384187505E-4
100.0 INSERT_CUBIC 249 -5.289464993696313E-4
100.0 INSERT_CUBIC 250 -5.237432210218884E-4
100.0 INSERT_CUBIC 251 -5.127807548035435E-4
100.0 INSERT_CUBIC 252 -5.190531802234943E-4
100.0 INSERT_CUBIC 253 -4.961144541999474E-4
100.0 INSERT_CUBIC 254 -5.119222691671865E-4
100.0 INSERT_CUBIC 255 -4.911630029571512E-4
100.0 INSERT_CUBIC 256 -5.018749315190973E-4
100.0 INSERT_CUBIC 257 -4.929407145759512E-4
100.0 INSERT_CUBIC 258 -4.887720202617629E-4
100.0 INSERT_CUBIC 259 -4.893849987261945E-4
100.0 INSERT_CUBIC 260 -4.7382314677069104E-4
100.0 INSERT_CUBIC 261 -4.8496887287896584E-4
100.0 INSERT_CUBIC 262 -4.6070103021200737E-4
100.0 INSERT_CUBIC 263 -4.7635547936053513E-4
100.0 INSERT_CUBIC 264 -4.63501739865535E-4
100.0 INSERT_CUBIC 265 -4.662581855363612E-4
100.0 INSERT_CUBIC 266 -4.617675085567541E-4
100.0 INSERT_CUBIC 267 -4.528061668711558E-4
100.0 INSERT_CUBIC 268 -4.5916615690444473E-4
100.0 INSERT_CUBIC 269 -4.373007342257651E-4
100.0 INSERT_CUBIC 270 -4.521211372203737E-4
100.0 INSERT_CUBIC 271 -4.359699032185915E-4
100.0 INSERT_CUBIC 272 -4.442751439661663E-4
100.0 INSERT_CUBIC 273 -4.3616942380797497E-4
100.0 INSERT_CUBIC 274 -4.3248886796121155E-4
100.0 INSERT_CUBIC 275 -4.347816018865913E-4
100.0 INSERT_CUBIC 276 -4.196548890194052E-4
100.0 INSERT_CUBIC 277 -4.29616618353279E-4
100.0 INSERT_CUBIC 278 -4.098068210085515E-4
100.0 INSERT_CUBIC 279 -4.23303838113398E-4
100.0 INSERT_CUBIC 280 -4.12039132479336E-4
100.0 INSERT_CUBIC 281 -4.13381692521142E-4
100.0 INSERT_CUBIC 282 -4.1148167030158334E-4
100.0 INSERT_CUBIC 283 -4.0251900016308184E-4
100.0 INSERT_CUBIC 284 -4.083110116219757E-4
100.0 INSERT_CUBIC 285 -3.8826066952513116E-4
100.0 INSERT_CUBIC 286 -4.032825435986709E-4
100.0 INSERT_CUBIC 287 -3.8914341333384783E-4
100.0 INSERT_CUBIC 288 -3.95196374920026E-4
100.0 INSERT_CUBIC 289 -3.8932690895432387E-4
100.0 INSERT_CUBIC 290 -3.8578283022516757E-4
100.0 INSERT_CUBIC 291 -3.88243199913596E-4
100.0 INSERT_CUBIC 292 -3.7352880953545053E-4
100.0 INSERT_CUBIC 293 -3.8416753589931574E-4
100.0 INSERT_CUBIC 294 -3.6702873998795127E-4
100.0 INSERT_CUBIC 295 -3.781051420901349E-4
100.0 INSERT_CUBIC 296 -3.68417908436669E-4
100.0 INSERT_CUBIC 297 -3.700189039204105E-4
100.0 INSERT_CUBIC 298 -3.6861793245712704E-4
100.0 INSERT_CUBIC 299 -3.595188605780564E-4
100.0 INSERT_CUBIC 300 -3.656033331473907E-4
100.0 INSERT_CUBIC 301 -3.4761278602690737E-4
100.0 INSERT_CUBIC 302 -3.614426168319085E-4
100.0 INSERT_CUBIC 303 -3.489257745812324E-4
100.0 INSERT_CUBIC 304 -3.5447274139510654E-4
100.0 INSERT_CUBIC 305 -3.4997794008262417E-4
100.0 INSERT_CUBIC 306 -3.458545062038354E-4
100.0 INSERT_CUBIC 307 -3.4823896683189304E-4
100.0 INSERT_CUBIC 308 -3.3530677591286917E-4
100.0 INSERT_CUBIC 309 -3.452960331484789E-4
100.0 INSERT_CUBIC 310 -3.303553154552219E-4
100.0 INSERT_CUBIC 311 -3.3946908882054316E-4
100.0 INSERT_CUBIC 312 -3.32247536388941E-4
100.0 INSERT_CUBIC 313 -3.3267613688003905E-4
100.0 INSERT_CUBIC 314 -3.319384003654946E-4
100.0 INSERT_CUBIC 315 -3.232481123571773E-4
100.0 INSERT_CUBIC 316 -3.297750485780071E-4
100.0 INSERT_CUBIC 317 -3.125282409301988E-4
100.0 INSERT_CUBIC 318 -3.2535206433603747E-4
100.0 INSERT_CUBIC 319 -3.151476701264144E-4
100.0 INSERT_CUBIC 320 -3.197240900743026E-4
100.0 INSERT_CUBIC 321 -3.1598441534708144E-4
100.0 INSERT_CUBIC 322 -3.1154113769815694E-4
100.0 INSERT_CUBIC 323 -3.1475878115916345E-4
100.0 INSERT_CUBIC 324 -3.025219066552509E-4
100.0 INSERT_CUBIC 325 -3.117322625332264E-4
100.0 INSERT_CUBIC 326 -2.989537818889332E-4
100.0 INSERT_CUBIC 327 -3.069735502441162E-4
100.0 INSERT_CUBIC 328 -3.008647179125745E-4
100.0 INSERT_CUBIC 329 -3.003200378755011E-4
100.0 INSERT_CUBIC 330 -3.0052470645269835E-4
100.0 INSERT_CUBIC 331 -2.9239165396610645E-4
100.0 INSERT_CUBIC 332 -2.9857483338258106E-4
100.0 INSERT_CUBIC 333 -2.833576485476996E-4
100.0 INSERT_CUBIC 334 -2.947296620341433E-4
100.0 INSERT_CUBIC 335 -2.8628697698884764E-4
100.0 INSERT_CUBIC 336 -2.893981201683715E-4
100.0 INSERT_CUBIC 337 -2.867406468114453E-4
100.0 INSERT_CUBIC 338 -2.823954035315879E-4
100.0 INSERT_CUBIC 339 -2.8588975378518455E-4
100.0 INSERT_CUBIC 340 -2.7387823747382356E-4
100.0 INSERT_CUBIC 341 -2.8294534051021003E-4
100.0 INSERT_CUBIC 342 -2.721455762584313E-4
100.0 INSERT_CUBIC 343 -2.78714267976099E-4
100.0 INSERT_CUBIC 344 -2.735251389935911E-4
100.0 INSERT_CUBIC 345 -2.72632886540336E-4
100.0 INSERT_CUBIC 346 -2.7356866390793044E-4
100.0 INSERT_CUBIC 347 -2.6539642067202607E-4
100.0 INSERT_CUBIC 348 -2.7155844823756325E-4
100.0 INSERT_CUBIC 349 -2.5847772925402523E-4
100.0 INSERT_CUBIC 350 -2.683775104470598E-4
100.0 INSERT_CUBIC 351 -2.60817889009779E-4
100.0 INSERT_CUBIC 352 -2.632337597514578E-4
100.0 INSERT_CUBIC 353 -2.614741988669067E-4
100.0 INSERT_CUBIC 354 -2.5705313130242047E-4
100.0 INSERT_CUBIC 355 -2.6050034430991076E-4
100.0 INSERT_CUBIC 356 -2.493044253712995E-4
100.0 INSERT_CUBIC 357 -2.581877668701438E-4
100.0 INSERT_CUBIC 358 -2.485397045370874E-4
100.0 INSERT_CUBIC 359 -2.540836238136279E-4
100.0 INSERT_CUBIC 360 -2.498356797078216E-4
100.0 INSERT_CUBIC 361 -2.489413246982153E-4
100.0 INSERT_CUBIC 362 -2.497094803173283E-4
100.0 INSERT_CUBIC 363 -2.4209333759639406E-4
100.0 INSERT_CUBIC 364 -2.4804601423067396E-4
100.0 INSERT_CUBIC 365 -2.3679418084210369E-4
100.0 INSERT_CUBIC 366 -2.4501707139457096E-4
100.0 INSERT_CUBIC 367 -2.3870512621293472E-4
100.0 INSERT_CUBIC 368 -2.406881602885491E-4
100.0 INSERT_CUBIC 369 -2.3932136414916982E-4
100.0 INSERT_CUBIC 370 -2.348905667819423E-4
100.0 INSERT_CUBIC 371 -2.3838402413289828E-4
100.0 INSERT_CUBIC 372 -2.2801368840141834E-4
100.0 INSERT_CUBIC 373 -2.3621388613115357E-4
100.0 INSERT_CUBIC 374 -2.2787126980450267E-4
100.0 INSERT_CUBIC 375 -2.3257892656491919E-4
100.0 INSERT_CUBIC 376 -2.2926526015432103E-4
100.0 INSERT_CUBIC 377 -2.2791806819277838E-4
100.0 INSERT_CUBIC 378 -2.289068002490069E-4
100.0 INSERT_CUBIC 379 -2.217519250962141E-4
100.0 INSERT_CUBIC 380 -2.2750286914785534E-4
100.0 INSERT_CUBIC 381 -2.1751132698977216E-4
100.0 INSERT_CUBIC 382 -2.2470289785569975E-4
100.0 INSERT_CUBIC 383 -2.1944397818263184E-4
100.0 INSERT_CUBIC 384 -2.2081094150383507E-4
100.0 INSERT_CUBIC 385 -2.1983525885094224E-4
100.0 INSERT_CUBIC 386 -2.1548622697409314E-4
100.0 INSERT_CUBIC 387 -2.1914712502102418E-4
100.0 INSERT_CUBIC 388 -2.090413482669362E-4
100.0 INSERT_CUBIC 389 -2.1703365214875703E-4
100.0 INSERT_CUBIC 390 -2.0978979850028168E-4
100.0 INSERT_CUBIC 391 -2.139655420743125E-4
100.0 INSERT_CUBIC 392 -2.1091842542553252E-4
100.0 INSERT_CUBIC 393 -2.0932423011466028E-4
100.0 INSERT_CUBIC 394 -2.1076740205216993E-4
100.0 INSERT_CUBIC 395 -2.037167594544087E-4
100.0 INSERT_CUBIC 396 -2.0947033525509084E-4
100.0 INSERT_CUBIC 397 -2.0050748482525194E-4
100.0 INSERT_CUBIC 398 -2.0705506463869483E-4
100.0 INSERT_CUBIC 399 -2.0224411739278025E-4
100.0 INSERT_CUBIC 400 -2.032447746334043E-4
100.0 INSERT_CUBIC 401 -2.0268013720858846E-4
100.0 INSERT_CUBIC 402 -1.9845510937965827E-4
100.0 INSERT_CUBIC 403 -2.0202586385220656E-4
100.0 INSERT_CUBIC 404 -1.9227548011269135E-4
100.0 INSERT_CUBIC 405 -2.00141211914584E-4
100.0 INSERT_CUBIC 406 -1.9383063135336442E-4
100.0 INSERT_CUBIC 407 -1.9712477082478586E-4
100.0 INSERT_CUBIC 408 -1.9480509103431132E-4
100.0 INSERT_CUBIC 409 -1.929385614571899E-4
100.0 INSERT_CUBIC 410 -1.947876536760873E-4
100.0 INSERT_CUBIC 411 -1.8770319753436127E-4
100.0 INSERT_CUBIC 412 -1.934775336458472E-4
100.0 INSERT_CUBIC 413 -1.854716315454752E-4
100.0 INSERT_CUBIC 414 -1.9107897672654417E-4
100.0 INSERT_CUBIC 415 -1.870811131672312E-4
100.0 INSERT_CUBIC 416 -1.875720128143854E-4
100.0 INSERT_CUBIC 417 -1.8772027432767402E-4
100.0 INSERT_CUBIC 418 -1.8300380583724518E-4
100.0 INSERT_CUBIC 419 -1.8692501983696985E-4
100.0 INSERT_CUBIC 420 -1.7743782047396905E-4
100.0 INSERT_CUBIC 421 -1.852343997681416E-4
100.0 INSERT_CUBIC 422 -1.7949843832987256E-4
100.0 INSERT_CUBIC 423 -1.8225646991698596E-4
100.0 INSERT_CUBIC 424 -1.8058283539712505E-4
100.0 INSERT_CUBIC 425 -1.78371657642451E-4
100.0 INSERT_CUBIC 426 -1.804587100409094E-4
100.0 INSERT_CUBIC 427 -1.7345042660643628E-4
100.0 INSERT_CUBIC 428 -1.7923015214638127E-4
100.0 INSERT_CUBIC 429 -1.721094433015935E-4
100.0 INSERT_CUBIC 430 -1.7698682892586248E-4
100.0 INSERT_CUBIC 431 -1.736353913566191E-4
100.0 INSERT_CUBIC 432 -1.7375933371344132E-4
100.0 INSERT_CUBIC 433 -1.740002364529758E-4
100.0 INSERT_CUBIC 434 -1.694464078960678E-4
100.0 INSERT_CUBIC 435 -1.7337251745264126E-4
100.0 INSERT_CUBIC 436 -1.6495262355054052E-4
100.0 INSERT_CUBIC 437 -1.7170322769555213E-4
100.0 INSERT_CUBIC 438 -1.66830318607758E-4
100.0 INSERT_CUBIC 439 -1.690560879907821E-4
100.0 INSERT_CUBIC 440 -1.6773727648988768E-4
100.0 INSERT_CUBIC 441 -1.6545522497768417E-4
100.0 INSERT_CUBIC 442 -1.6753914592992913E-4
100.0 INSERT_CUBIC 443 -1.6099044817963204E-4
100.0 INSERT_CUBIC 444 -1.6643707957708642E-4
100.0 INSERT_CUBIC 445 -1.601729777727101E-4
100.0 INSERT_CUBIC 446 -1.6440792326566367E-4
100.0 INSERT_CUBIC 447 -1.6149433244549982E-4
100.0 INSERT_CUBIC 448 -1.6139562088479664E-4
100.0 INSERT_CUBIC 449 -1.617312795003656E-4
100.0 INSERT_CUBIC 450 -1.5751003019293108E-4
100.0 INSERT_CUBIC 451 -1.6119447032814094E-4
100.0 INSERT_CUBIC 452 -1.5368357995093618E-4
100.0 INSERT_CUBIC 453 -1.5964216408814735E-4
100.0 INSERT_CUBIC 454 -1.554002734405202E-4
100.0 INSERT_CUBIC 455 -1.5725059945648212E-4
100.0 INSERT_CUBIC 456 -1.5612285642951917E-4
100.0 INSERT_CUBIC 457 -1.5385492754749208E-4
100.0 INSERT_CUBIC 458 -1.5599833988488854E-4
100.0 INSERT_CUBIC 459 -1.4963299894965587E-4
100.0 INSERT_CUBIC 460 -1.5501677714180317E-4
100.0 INSERT_CUBIC 461 -1.4937958709193566E-4
100.0 INSERT_CUBIC 462 -1.5311821759134148E-4
100.0 INSERT_CUBIC 463 -1.5056129886659164E-4
100.0 INSERT_CUBIC 464 -1.5025292263093348E-4
100.0 INSERT_CUBIC 465 -1.5093628072815335E-4
100.0 INSERT_CUBIC 466 -1.4651285214206666E-4
100.0 INSERT_CUBIC 467 -1.5037106738002848E-4
100.0 INSERT_CUBIC 468 -1.4341592396771574E-4
100.0 INSERT_CUBIC 469 -1.4895104876710974E-4
100.0 INSERT_CUBIC 470 -1.4507155046672437E-4
100.0 INSERT_CUBIC 471 -1.4655981403954854E-4
100.0 INSERT_CUBIC 472 -1.4581515802181144E-4
100.0 INSERT_CUBIC 473 -1.4340212222041515E-4
100.0 INSERT_CUBIC 474 -1.457744989039611E-4
100.0 INSERT_CUBIC 475 -1.3933966555423893E-4
100.0 INSERT_CUBIC 476 -1.4471944590788155E-4
100.0 INSERT_CUBIC 477 -1.3964210170591684E-4
100.0 INSERT_CUBIC 478 -1.4288713021137767E-4
100.0 INSERT_CUBIC 479 -1.4082247431623784E-4
100.0 INSERT_CUBIC 480 -1.401616709442166E-4
100.0 INSERT_CUBIC 481 -1.4111896423862902E-4
100.0 INSERT_CUBIC 482 -1.366544014853588E-4
100.0 INSERT_CUBIC 483 -1.405499730342541E-4
100.0 INSERT_CUBIC 484 -1.343558880364526E-4
100.0 INSERT_CUBIC 485 -1.391160781576417E-4
100.0 INSERT_CUBIC 486 -1.3583829900731814E-4
100.0 INSERT_CUBIC 487 -1.3689456023247004E-4
100.0 INSERT_CUBIC 488 -1.3655228160835975E-4
100.0 INSERT_CUBIC 489 -1.3394546278622244E-4
100.0 INSERT_CUBIC 490 -1.3631475160025275E-4
100.0 INSERT_CUBIC 491 -1.3021461859974437E-4
100.0 INSERT_CUBIC 492 -1.353813536546511E-4
100.0 INSERT_CUBIC 493 -1.309279234815719E-4
100.0 INSERT_CUBIC 494 -1.3361913605969278E-4
100.0 INSERT_CUBIC 495 -1.319291666534994E-4
100.0 INSERT_CUBIC 496 -1.3115996929347062E-4
100.0 INSERT_CUBIC 497 -1.3211679672409105E-4
100.0 INSERT_CUBIC 498 -1.2790798468920173E-4
100.0 INSERT_CUBIC 499 -1.3151962658142224E-4


==> stretching-convergence.txt <==
S Transformation I Error
100.0 NEARLY_UNIFORM 125 0.02681109715739094
100.0 NEARLY_UNIFORM 126 0.02683603964591219
100.0 NEARLY_UNIFORM 127 0.026859960119957726
100.0 NEARLY_UNIFORM 128 0.025570235723014534
100.0 NEARLY_UNIFORM 129 0.025593845041360197
100.0 NEARLY_UNIFORM 130 0.025504132108491007
100.0 NEARLY_UNIFORM 131 0.02419356033474651
100.0 NEARLY_UNIFORM 132 0.024214969213443016
100.0 NEARLY_UNIFORM 133 0.02423554060080013
100.0 NEARLY_UNIFORM 134 0.023120698559502717
100.0 NEARLY_UNIFORM 135 0.02314098658726893
100.0 NEARLY_UNIFORM 136 0.02307100121770933
100.0 NEARLY_UNIFORM 137 0.021939837572091836
100.0 NEARLY_UNIFORM 138 0.021958298760825556
100.0 NEARLY_UNIFORM 139 0.02197606898564164
100.0 NEARLY_UNIFORM 140 0.021007748435749374
100.0 NEARLY_UNIFORM 141 0.02102526759662915
100.0 NEARLY_UNIFORM 142 0.020970098603541487
100.0 NEARLY_UNIFORM 143 0.01998867103465063
100.0 NEARLY_UNIFORM 144 0.020004669282628118
100.0 NEARLY_UNIFORM 145 0.020020093481767365
100.0 NEARLY_UNIFORM 146 0.019174854952674902
100.0 NEARLY_UNIFORM 147 0.019190061202358333
100.0 NEARLY_UNIFORM 148 0.01914613952889166
100.0 NEARLY_UNIFORM 149 0.018290105255563738
100.0 NEARLY_UNIFORM 150 0.01830404104370409
100.0 NEARLY_UNIFORM 151 0.018317496551914392
100.0 NEARLY_UNIFORM 152 0.017575965080055322
100.0 NEARLY_UNIFORM 153 0.017589234247926022
100.0 NEARLY_UNIFORM 154 0.017553946418257915
100.0 NEARLY_UNIFORM 155 0.016803313038624257
100.0 NEARLY_UNIFORM 156 0.016815516781877093
100.0 NEARLY_UNIFORM 157 0.016827315870596493
100.0 NEARLY_UNIFORM 158 0.016173474434716173
100.0 NEARLY_UNIFORM 159 0.01618511595657912
100.0 NEARLY_UNIFORM 160 0.016156531602594892
100.0 NEARLY_UNIFORM 161 0.015494862462258396
100.0 NEARLY_UNIFORM 162 0.015505606494357504
100.0 NEARLY_UNIFORM 163 0.01551600723051827
100.0 NEARLY_UNIFORM 164 0.014936610114594906
100.0 NEARLY_UNIFORM 165 0.014946878597636548
100.0 NEARLY_UNIFORM 166 0.014923557856446834
100.0 NEARLY_UNIFORM 167 0.014337322326530622
100.0 NEARLY_UNIFORM 168 0.014346831016820438
100.0 NEARLY_UNIFORM 169 0.014356046513748666
100.0 NEARLY_UNIFORM 170 0.013840130687238439
100.0 NEARLY_UNIFORM 171 0.013849235639190827
100.0 NEARLY_UNIFORM 172 0.013830092775786618
100.0 NEARLY_UNIFORM 173 0.013308133043621773
100.0 NEARLY_UNIFORM 174 0.013316591318825122
100.0 NEARLY_UNIFORM 175 0.013324797584467252
100.0 NEARLY_UNIFORM 176 0.01286327576012436
100.0 NEARLY_UNIFORM 177 0.012871389740561678
100.0 NEARLY_UNIFORM 178 0.012855596452568285
100.0 NEARLY_UNIFORM 179 0.01238868963746853
100.0 NEARLY_UNIFORM 180 0.01239625011808032
100.0 NEARLY_UNIFORM 181 0.012403592674442798
100.0 NEARLY_UNIFORM 182 0.011988915296228253
100.0 NEARLY_UNIFORM 183 0.01199618070766073
100.0 NEARLY_UNIFORM 184 0.01198309743856285
100.0 NEARLY_UNIFORM 185 0.01156359659377637
100.0 NEARLY_UNIFORM 186 0.011570385534815042
100.0 NEARLY_UNIFORM 187 0.011576984955234071
100.0 NEARLY_UNIFORM 188 0.011202860684992988
100.0 NEARLY_UNIFORM 189 0.011209395389178756
100.0 NEARLY_UNIFORM 190 0.011198522395902799
100.0 NEARLY_UNIFORM 191 0.010820063142697567
100.0 NEARLY_UNIFORM 192 0.010826185337307948
100.0 NEARLY_UNIFORM 193 0.01083214184109993
100.0 NEARLY_UNIFORM 194 0.010493307668004714
100.0 NEARLY_UNIFORM 195 0.010499209595864922
100.0 NEARLY_UNIFORM 196 0.010490151922573965
100.0 NEARLY_UNIFORM 197 0.010147413692971341
100.0 NEARLY_UNIFORM 198 0.010152956491205067
100.0 NEARLY_UNIFORM 199 0.01015835372237861
100.0 NEARLY_UNIFORM 200 0.00985038695510232
100.0 NEARLY_UNIFORM 201 0.009855737862196623
100.0 NEARLY_UNIFORM 202 0.009848180091295067
100.0 NEARLY_UNIFORM 203 0.00953669263717627
100.0 NEARLY_UNIFORM 204 0.009541729214130434
100.0 NEARLY_UNIFORM 205 0.009546637324953533
100.0 NEARLY_UNIFORM 206 0.009265802648634303
100.0 NEARLY_UNIFORM 207 0.009270671155046095
100.0 NEARLY_UNIFORM 208 0.009264359035131786
100.0 NEARLY_UNIFORM 209 0.008980346218916413
100.0 NEARLY_UNIFORM 210 0.008984938217091454
100.0 NEARLY_UNIFORM 211 0.008989416365921432
100.0 NEARLY_UNIFORM 212 0.008732541977602093
100.0 NEARLY_UNIFORM 213 0.008736986013822001
100.0 NEARLY_UNIFORM 214 0.00873171293594055
100.0 NEARLY_UNIFORM 215 0.008471966992226854
100.0 NEARLY_UNIFORM 216 0.008476166644669991
100.0 NEARLY_UNIFORM 217 0.008480265010582855
100.0 NEARLY_UNIFORM 218 0.008244642627739385
100.0 NEARLY_UNIFORM 219 0.00824871139531691
100.0 NEARLY_UNIFORM 220 0.008244308300923375
100.0 NEARLY_UNIFORM 221 0.008006088802495093
100.0 NEARLY_UNIFORM 222 0.008009940635248736
100.0 NEARLY_UNIFORM 223 0.00801370203486007
100.0 NEARLY_UNIFORM 224 0.007797006317049604
100.0 NEARLY_UNIFORM 225 0.007800741856830218
100.0 NEARLY_UNIFORM 226 0.007797069598534545
100.0 NEARLY_UNIFORM 227 0.007578022299961962
100.0 NEARLY_UNIFORM 228 0.0075815644955499195
100.0 NEARLY_UNIFORM 229 0.007585025677871116
100.0 NEARLY_UNIFORM 230 0.0073852492978470075
100.0 NEARLY_UNIFORM 231 0.007388687742834854
100.0 NEARLY_UNIFORM 232 0.007385631217220023
100.0 NEARLY_UNIFORM 233 0.0071837227879596455
100.0 NEARLY_UNIFORM 234 0.007186988275533768
100.0 NEARLY_UNIFORM 235 0.007190180961156312
100.0 NEARLY_UNIFORM 236 0.007005582204659966
100.0 NEARLY_UNIFORM 237 0.007008754784385118
100.0 NEARLY_UNIFORM 238 0.007006218363849737
100.0 NEARLY_UNIFORM 239 0.006819683755819206
100.0 NEARLY_UNIFORM 240 0.006822701085861027
100.0 NEARLY_UNIFORM 241 0.006825652801447646
100.0 NEARLY_UNIFORM 242 0.006654713144492064
100.0 NEARLY_UNIFORM 243 0.006657646990777533
100.0 NEARLY_UNIFORM 244 0.0066555509221597475
100.0 NEARLY_UNIFORM 245 0.006482850752435265
100.0 NEARLY_UNIFORM 246 0.0064856448025549795
100.0 NEARLY_UNIFORM 247 0.006488379553396317
100.0 NEARLY_UNIFORM 248 0.006329769160470011
100.0 NEARLY_UNIFORM 249 0.006328158654819838
100.0 NEARLY_UNIFORM 250 0.006330765494608759
100.0 NEARLY_UNIFORM 251 0.006170551352749243
100.0 NEARLY_UNIFORM 252 0.006173143899653066
100.0 NEARLY_UNIFORM 253 0.006175682714404829
100.0 NEARLY_UNIFORM 254 0.006028232218896257
100.0 NEARLY_UNIFORM 255 0.006030756733940379
100.0 NEARLY_UNIFORM 256 0.0060293518330252205
100.0 NEARLY_UNIFORM 257 0.005880437866772947
100.0 NEARLY_UNIFORM 258 0.005882848050867029
100.0 NEARLY_UNIFORM 259 0.005885209427767268
100.0 NEARLY_UNIFORM 260 0.005747886700622207
100.0 NEARLY_UNIFORM 261 0.005750235213211052
100.0 NEARLY_UNIFORM 262 0.005749100673186458
100.0 NEARLY_UNIFORM 263 0.005610440158092089
100.0 NEARLY_UNIFORM 264 0.005612684867529971
100.0 NEARLY_UNIFORM 265 0.005614885139807679
100.0 NEARLY_UNIFORM 266 0.005486776033371221
100.0 NEARLY_UNIFORM 267 0.005485955988004054
100.0 NEARLY_UNIFORM 268 0.00548806064279006
100.0 NEARLY_UNIFORM 269 0.0053587265276866525
100.0 NEARLY_UNIFORM 270 0.005360820715263337
100.0 NEARLY_UNIFORM 271 0.005362874354259972
100.0 NEARLY_UNIFORM 272 0.005243166631620166
100.0 NEARLY_UNIFORM 273 0.005242535975811258
100.0 NEARLY_UNIFORM 274 0.005244502416995811
100.0 NEARLY_UNIFORM 275 0.00512367106218381
100.0 NEARLY_UNIFORM 276 0.005125628008499028
100.0 NEARLY_UNIFORM 277 0.005127547876623062
100.0 NEARLY_UNIFORM 278 0.005015517708391037
100.0 NEARLY_UNIFORM 279 0.005017428032189297
100.0 NEARLY_UNIFORM 280 0.005016888707948919
100.0 NEARLY_UNIFORM 281 0.004903826201024142
100.0 NEARLY_UNIFORM 282 0.004905657738062619
100.0 NEARLY_UNIFORM 283 0.004907455302569197
100.0 NEARLY_UNIFORM 284 0.004802455848218479
100.0 NEARLY_UNIFORM 285 0.004804244723091156
100.0 NEARLY_UNIFORM 286 0.00480384897944397
100.0 NEARLY_UNIFORM 287 0.004697899555855312
100.0 NEARLY_UNIFORM 288 0.004699616254072669
100.0 NEARLY_UNIFORM 289 0.004701301765096311
100.0 NEARLY_UNIFORM 290 0.00460275346823158
100.0 NEARLY_UNIFORM 291 0.004604431047761981
100.0 NEARLY_UNIFORM 292 0.004604158021663807
100.0 NEARLY_UNIFORM 293 0.004504734210566852
100.0 NEARLY_UNIFORM 294 0.004506345538270562
100.0 NEARLY_UNIFORM 295 0.004507928183287824
100.0 NEARLY_UNIFORM 296 0.004415310475950118
100.0 NEARLY_UNIFORM 297 0.004415196640619623
100.0 NEARLY_UNIFORM 298 0.004416717703850104
100.0 NEARLY_UNIFORM 299 0.004323291904574589
100.0 NEARLY_UNIFORM 300 0.004324806364548017
100.0 NEARLY_UNIFORM 301 0.004326294399234598
100.0 NEARLY_UNIFORM 302 0.004239138582879942
100.0 NEARLY_UNIFORM 303 0.004240619961752401
100.0 NEARLY_UNIFORM 304 0.004240541361572703
100.0 NEARLY_UNIFORM 305 0.004152638612442416
100.0 NEARLY_UNIFORM 306 0.004154063858870405
100.0 NEARLY_UNIFORM 307 0.004155464718872626
100.0 NEARLY_UNIFORM 308 0.004073347832848739
100.0 NEARLY_UNIFORM 309 0.004074742575236545
100.0 NEARLY_UNIFORM 310 0.0040747403868914844
100.0 NEARLY_UNIFORM 311 0.003991932135131826
100.0 NEARLY_UNIFORM 312 0.003993275074617664
100.0 NEARLY_UNIFORM 313 0.003994595472883944
100.0 NEARLY_UNIFORM 314 0.003917134991812787
100.0 NEARLY_UNIFORM 315 0.003918449755884179
100.0 NEARLY_UNIFORM 316 0.003918512666928553
100.0 NEARLY_UNIFORM 317 0.0038404113853056643
100.0 NEARLY_UNIFORM 318 0.00384167826295867
100.0 NEARLY_UNIFORM 319 0.0038429242734125957
100.0 NEARLY_UNIFORM 320 0.0037697735124124776
100.0 NEARLY_UNIFORM 321 0.0037710143234295224
100.0 NEARLY_UNIFORM 322 0.0037711325881537583
100.0 NEARLY_UNIFORM 323 0.0036973871063721298
100.0 NEARLY_UNIFORM 324 0.0036985835827461067
100.0 NEARLY_UNIFORM 325 0.0036997607122648546
100.0 NEARLY_UNIFORM 326 0.003630604831310169
100.0 NEARLY_UNIFORM 327 0.0036317771542400124
100.0 NEARLY_UNIFORM 328 0.0036319423656361316
100.0 NEARLY_UNIFORM 329 0.003562233815343596
100.0 NEARLY_UNIFORM 330 0.003563365029951804
100.0 NEARLY_UNIFORM 331 0.0035644782825783317
100.0 NEARLY_UNIFORM 332 0.0034990308038120865
100.0 NEARLY_UNIFORM 333 0.0035001396054687994
100.0 NEARLY_UNIFORM 334 0.003500344505038999
100.0 NEARLY_UNIFORM 335 0.003434382783578105
100.0 NEARLY_UNIFORM 336 0.0034354534140561555
100.0 NEARLY_UNIFORM 337 0.0034365073447242267
100.0 NEARLY_UNIFORM 338 0.003374507111124636
100.0 NEARLY_UNIFORM 339 0.003375556913820077
100.0 NEARLY_UNIFORM 340 0.003375795229948242
100.0 NEARLY_UNIFORM 341 0.0033133159138536428
100.0 NEARLY_UNIFORM 342 0.0033143302237488292
100.0 NEARLY_UNIFORM 343 0.0033153289874672254
100.0 NEARLY_UNIFORM 344 0.003256537498204981
100.0 NEARLY_UNIFORM 345 0.0032575324276331585
100.0 NEARLY_UNIFORM 346 0.0032577987374873274
100.0 NEARLY_UNIFORM 347 0.0031985603790269934
100.0 NEARLY_UNIFORM 348 0.0031995222626308717
100.0 NEARLY_UNIFORM 349 0.0032004696553982193
100.0 NEARLY_UNIFORM 350 0.0031446687274350182
100.0 NEARLY_UNIFORM 351 0.0031456125539817137
100.0 NEARLY_UNIFORM 352 0.0031459021672990417
100.0 NEARLY_UNIFORM 353 0.003089683920691755
100.0 NEARLY_UNIFORM 354 0.003090596940774848
100.0 NEARLY_UNIFORM 355 0.0030914964370944986
100.0 NEARLY_UNIFORM 356 0.0030384861473269353
100.0 NEARLY_UNIFORM 357 0.003039382322667983
100.0 NEARLY_UNIFORM 358 0.0030396911805952165
100.0 NEARLY_UNIFORM 359 0.0029862907150350892
100.0 NEARLY_UNIFORM 360 0.002987158136432466
100.0 NEARLY_UNIFORM 361 0.0029880129215578144
100.0 NEARLY_UNIFORM 362 0.002937609791823892
100.0 NEARLY_UNIFORM 363 0.002938461480768151
100.0 NEARLY_UNIFORM 364 0.002938786071438937
100.0 NEARLY_UNIFORM 365 0.002888017728583492
100.0 NEARLY_UNIFORM 366 0.0028888425477306967
100.0 NEARLY_UNIFORM 367 0.0028896555462885054
100.0 NEARLY_UNIFORM 368 0.0028416909386708156
100.0 NEARLY_UNIFORM 369 0.0028425010474788515
100.0 NEARLY_UNIFORM 370 0.0028428383316008166
100.0 NEARLY_UNIFORM 371 0.0027945314977095848
100.0 NEARLY_UNIFORM 372 0.00279531646919029
100.0 NEARLY_UNIFORM 373 0.002796090370435156
100.0 NEARLY_UNIFORM 374 0.002750409064983028
100.0 NEARLY_UNIFORM 375 0.0027511802661162044
100.0 NEARLY_UNIFORM 376 0.002751527613689131
100.0 NEARLY_UNIFORM 377 0.002705525277168608
100.0 NEARLY_UNIFORM 378 0.002706272935639298
100.0 NEARLY_UNIFORM 379 0.0027070102167603416
100.0 NEARLY_UNIFORM 380 0.0026634691477323003
100.0 NEARLY_UNIFORM 381 0.0026642039032189757
100.0 NEARLY_UNIFORM 382 0.0026645590390250717
100.0 NEARLY_UNIFORM 383 0.002620716506106735
100.0 NEARLY_UNIFORM 384 0.00262142918918018
100.0 NEARLY_UNIFORM 385 0.002622132133089927
100.0 NEARLY_UNIFORM 386 0.0025805992649878817
100.0 NEARLY_UNIFORM 387 0.0025812998445999824
100.0 NEARLY_UNIFORM 388 0.002581660800895058
100.0 NEARLY_UNIFORM 389 0.0025398445566162664
100.0 NEARLY_UNIFORM 390 0.002540524420918011
100.0 NEARLY_UNIFORM 391 0.0025411951364708862
100.0 NEARLY_UNIFORM 392 0.0025015484583779113
100.0 NEARLY_UNIFORM 393 0.0025022169579180797
100.0 NEARLY_UNIFORM 394 0.002502582034485723
100.0 NEARLY_UNIFORM 395 0.002462668721541661
100.0 NEARLY_UNIFORM 396 0.0024633177603332612
100.0 NEARLY_UNIFORM 397 0.00246395819625711
100.0 NEARLY_UNIFORM 398 0.0024260848248265354
100.0 NEARLY_UNIFORM 399 0.002426723182288093
100.0 NEARLY_UNIFORM 400 0.002427090910524843
100.0 NEARLY_UNIFORM 401 0.002388966418437999
100.0 NEARLY_UNIFORM 402 0.002389586475916694
100.0 NEARLY_UNIFORM 403 0.0023901984361858197
100.0 NEARLY_UNIFORM 404 0.0023539938105821
100.0 NEARLY_UNIFORM 405 0.0023546038192696628
100.0 NEARLY_UNIFORM 406 0.0023549729316778567
100.0 NEARLY_UNIFORM 407 0.0023185315802498607
100.0 NEARLY_UNIFORM 408 0.002319124364268177
100.0 NEARLY_UNIFORM 409 0.0023197095202220908
100.0 NEARLY_UNIFORM 410 0.002285076677697173
100.0 NEARLY_UNIFORM 411 0.0022856600002367777
100.0 NEARLY_UNIFORM 412 0.0022860294049689145
100.0 NEARLY_UNIFORM 413 0.002251173209165902
100.0 NEARLY_UNIFORM 414 0.002251740304110239
100.0 NEARLY_UNIFORM 415 0.002252300206285529
100.0 NEARLY_UNIFORM 416 0.0022191491326291057
100.0 NEARLY_UNIFORM 417 0.0022197073102585563
100.0 NEARLY_UNIFORM 418 0.002220076067676491
100.0 NEARLY_UNIFORM 419 0.002186714078229457
100.0 NEARLY_UNIFORM 420 0.0021872569544578724
100.0 NEARLY_UNIFORM 421 0.002187793042820907
100.0 NEARLY_UNIFORM 422 0.002156040085369515
100.0 NEARLY_UNIFORM 423 0.002156574550060686
100.0 NEARLY_UNIFORM 424 0.0021569418535301033
100.0 NEARLY_UNIFORM 425 0.002124989561016921
100.0 NEARLY_UNIFORM 426 0.0021255095849550543
100.0 NEARLY_UNIFORM 427 0.00212602319763322
100.0 NEARLY_UNIFORM 428 0.002095590535033942
100.0 NEARLY_UNIFORM 429 0.0020961026177541697
100.0 NEARLY_UNIFORM 430 0.0020964677758392725
100.0 NEARLY_UNIFORM 431 0.0020658465734779696
100.0 NEARLY_UNIFORM 432 0.002066345016467963
100.0 NEARLY_UNIFORM 433 0.002066837398780219
100.0 NEARLY_UNIFORM 434 0.0020376525617673558
100.0 NEARLY_UNIFORM 435 0.002038143501233325
100.0 NEARLY_UNIFORM 436 0.002038505923195988
100.0 NEARLY_UNIFORM 437 0.002009142620356119
100.0 NEARLY_UNIFORM 438 0.0020096206661173177
100.0 NEARLY_UNIFORM 439 0.0020100929784150345
100.0 NEARLY_UNIFORM 440 0.0019820884149170936
100.0 NEARLY_UNIFORM 441 0.0019825593654205775
100.0 NEARLY_UNIFORM 442 0.0019829185485837897
100.0 NEARLY_UNIFORM 443 0.0019547449303072284
100.0 NEARLY_UNIFORM 444 0.001955203682148632
100.0 NEARLY_UNIFORM 445 0.0019556570058476552
100.0 NEARLY_UNIFORM 446 0.0019287696881526983
100.0 NEARLY_UNIFORM 447 0.0019292217252382393
100.0 NEARLY_UNIFORM 448 0.0019295772437208925
100.0 NEARLY_UNIFORM 449 0.0019025296713248707
100.0 NEARLY_UNIFORM 450 0.0019029701589592385
100.0 NEARLY_UNIFORM 451 0.0019034055033286812
100.0 NEARLY_UNIFORM 452 0.0018775765690279833
100.0 NEARLY_UNIFORM 453 0.0018779378675390923
100.0 NEARLY_UNIFORM 454 0.0018783621918951887
100.0 NEARLY_UNIFORM 455 0.0018523812397961414
100.0 NEARLY_UNIFORM 456 0.0018528044245353925
100.0 NEARLY_UNIFORM 457 0.0018532227324388195
100.0 NEARLY_UNIFORM 458 0.0018283971595880466
100.0 NEARLY_UNIFORM 459 0.001828814316628069
100.0 NEARLY_UNIFORM 460 0.001829161487418407
100.0 NEARLY_UNIFORM 461 0.001804191613472117
100.0 NEARLY_UNIFORM 462 0.0018045983939791732
100.0 NEARLY_UNIFORM 463 0.0018050005470100494
100.0 NEARLY_UNIFORM 464 0.0017811268572702765
100.0 NEARLY_UNIFORM 465 0.0017815279201607304
100.0 NEARLY_UNIFORM 466 0.0017818705179162286
100.0 NEARLY_UNIFORM 467 0.0017578597629985815
100.0 NEARLY_UNIFORM 468 0.0017582509797229307
100.0 NEARLY_UNIFORM 469 0.0017586378029559313
100.0 NEARLY_UNIFORM 470 0.0017356677908830775
100.0 NEARLY_UNIFORM 471 0.0017360535808528255
100.0 NEARLY_UNIFORM 472 0.0017363914006085501
100.0 NEARLY_UNIFORM 473 0.001713291114423754
100.0 NEARLY_UNIFORM 474 0.001713667555044207
100.0 NEARLY_UNIFORM 475 0.001714039820884139
100.0 NEARLY_UNIFORM 476 0.001691928307478996
100.0 NEARLY_UNIFORM 477 0.0016922995932588947
100.0 NEARLY_UNIFORM 478 0.0016926324705281992
100.0 NEARLY_UNIFORM 479 0.0016703970615616903
100.0 NEARLY_UNIFORM 480 0.001670759463725524
100.0 NEARLY_UNIFORM 481 0.0016711178967021567
100.0 NEARLY_UNIFORM 482 0.0016498225042065329
100.0 NEARLY_UNIFORM 483 0.001650180006404156
100.0 NEARLY_UNIFORM 484 0.0016505078098010273
100.0 NEARLY_UNIFORM 485 0.0016290945178298877
100.0 NEARLY_UNIFORM 486 0.00162944357335304
100.0 NEARLY_UNIFORM 487 0.001629788853045877
100.0 NEARLY_UNIFORM 488 0.001609269797737678
100.0 NEARLY_UNIFORM 489 0.0016096141934780483
100.0 NEARLY_UNIFORM 490 0.0016099368219499866
100.0 NEARLY_UNIFORM 491 0.0015893055079638785
100.0 NEARLY_UNIFORM 492 0.0015896418667096235
100.0 NEARLY_UNIFORM 493 0.0015899746310910068
100.0 NEARLY_UNIFORM 494 0.001570194535716496
100.0 NEARLY_UNIFORM 495 0.001570526459168331
100.0 NEARLY_UNIFORM 496 0.0015708438383685852
100.0 NEARLY_UNIFORM 497 0.0015509567945408698
100.0 NEARLY_UNIFORM 498 0.0015512810670776922
100.0 NEARLY_UNIFORM 499 0.001551601915100509
100.0 INSERT_UNIFORM 125 0.1589338193955525
100.0 INSERT_UNIFORM 126 -0.01620781944905536
100.0 INSERT_UNIFORM 127 3.283738430042149E-4
100.0 INSERT_UNIFORM 128 0.02351417774177289
100.0 INSERT_UNIFORM 129 0.007200190538300788
100.0 INSERT_UNIFORM 130 -0.007136734110671394
100.0 INSERT_UNIFORM 131 -0.10369152066358378
100.0 INSERT_UNIFORM 132 -0.015016815361061031
100.0 INSERT_UNIFORM 133 1.5227297043285404E-5
100.0 INSERT_UNIFORM 134 0.021290412385094548
100.0 INSERT_UNIFORM 135 0.006221773138414655
100.0 INSERT_UNIFORM 136 -0.0068146134426965155
100.0 INSERT_UNIFORM 137 0.14269033658024988
100.0 INSERT_UNIFORM 138 -0.013936394698706334
100.0 INSERT_UNIFORM 139 -2.062547870811393E-4
100.0 INSERT_UNIFORM 140 0.01936869260753804
100.0 INSERT_UNIFORM 141 0.005402408455741359
100.0 INSERT_UNIFORM 142 -0.006515345868613576
100.0 INSERT_UNIFORM 143 -0.0970887095784998
100.0 INSERT_UNIFORM 144 -0.012956438525809855
100.0 INSERT_UNIFORM 145 -3.608566764747856E-4
100.0 INSERT_UNIFORM 146 0.01769888431021327
100.0 INSERT_UNIFORM 147 0.004712599174157894
100.0 INSERT_UNIFORM 148 -0.006235029727097441
100.0 INSERT_UNIFORM 149 -0.09404521175137859
100.0 INSERT_UNIFORM 150 -0.012067333599942831
100.0 INSERT_UNIFORM 151 -4.6705374619859796E-4
100.0 INSERT_UNIFORM 152 0.016239995594833356
100.0 INSERT_UNIFORM 153 0.004128561722813728
100.0 INSERT_UNIFORM 154 -0.005971033059255948
100.0 INSERT_UNIFORM 155 -0.09116156247454255
100.0 INSERT_UNIFORM 156 -0.011260078809028684
100.0 INSERT_UNIFORM 157 -5.384582669498705E-4
100.0 INSERT_UNIFORM 158 0.014958455699934703
100.0 INSERT_UNIFORM 159 0.0036312004068683734
100.0 INSERT_UNIFORM 160 -0.005721533778004773
100.0 INSERT_UNIFORM 161 0.11849286538711956
100.0 INSERT_UNIFORM 162 -0.010526346742190107
100.0 INSERT_UNIFORM 163 -5.849860480786617E-4
100.0 INSERT_UNIFORM 164 0.013826726297204495
100.0 INSERT_UNIFORM 165 0.003205219125736569
100.0 INSERT_UNIFORM 166 -0.00548521865922913
100.0 INSERT_UNIFORM 167 0.11368059509495021
100.0 INSERT_UNIFORM 168 -0.0098585152655426
100.0 INSERT_UNIFORM 169 -6.137859274133461E-4
100.0 INSERT_UNIFORM 170 0.012822173797342185
100.0 INSERT_UNIFORM 171 0.002838367678879017
100.0 INSERT_UNIFORM 172 -0.005261092447465199
100.0 INSERT_UNIFORM 173 0.10924611951988883
100.0 INSERT_UNIFORM 174 -0.009249673912311795
100.0 INSERT_UNIFORM 175 -6.299678640622197E-4
100.0 INSERT_UNIFORM 176 0.011926150713138295
100.0 INSERT_UNIFORM 177 0.0025208155420632927
100.0 INSERT_UNIFORM 178 -0.005048359150751303
100.0 INSERT_UNIFORM 179 0.10514624480352763
100.0 INSERT_UNIFORM 180 -0.008693608346690418
100.0 INSERT_UNIFORM 181 -6.371623181995467E-4
100.0 INSERT_UNIFORM 182 0.011123246951531662
100.0 INSERT_UNIFORM 183 0.0022446418687289693
100.0 INSERT_UNIFORM 184 -0.004846348994520966
100.0 INSERT_UNIFORM 185 -0.07883907819921099
100.0 INSERT_UNIFORM 186 -0.008184767100737567
100.0 INSERT_UNIFORM 187 -6.379412697423703E-4
100.0 INSERT_UNIFORM 188 0.01040068052528742
100.0 INSERT_UNIFORM 189 0.002003427526992674
100.0 INSERT_UNIFORM 190 -0.004654473663689984
100.0 INSERT_UNIFORM 191 -0.07673695874657316
100.0 INSERT_UNIFORM 192 -0.007718215641009607
100.0 INSERT_UNIFORM 193 -6.341285943785024E-4
100.0 INSERT_UNIFORM 194 0.00974780310903256
100.0 INSERT_UNIFORM 195 0.0017919336934761887
100.0 INSERT_UNIFORM 196 -0.004472198961427587
100.0 INSERT_UNIFORM 197 0.09451099028367249
100.0 INSERT_UNIFORM 198 -0.007289582887307411
100.0 INSERT_UNIFORM 199 -6.270243092130201E-4
100.0 INSERT_UNIFORM 200 0.00915570013372502
100.0 INSERT_UNIFORM 201 0.0016058516155994518
100.0 INSERT_UNIFORM 202 -0.0042990282097963295
100.0 INSERT_UNIFORM 203 0.09142913515032802
100.0 INSERT_UNIFORM 204 -0.006895004676390926
100.0 INSERT_UNIFORM 205 -6.175635384799705E-4
100.0 INSERT_UNIFORM 206 0.008616868429578872
100.0 INSERT_UNIFORM 207 0.001441609368218355
100.0 INSERT_UNIFORM 208 -0.0041344923410315815
100.0 INSERT_UNIFORM 209 0.08854198500189936
100.0 INSERT_UNIFORM 210 -0.006531067660648926
100.0 INSERT_UNIFORM 211 -6.064273209358539E-4
100.0 INSERT_UNIFORM 212 0.008124957099807428
100.0 INSERT_UNIFORM 213 0.0012962232030035992
100.0 INSERT_UNIFORM 214 -0.003978144166898456
100.0 INSERT_UNIFORM 215 0.08583154844936214
100.0 INSERT_UNIFORM 216 -0.006194756060942552
100.0 INSERT_UNIFORM 217 -5.941187659548319E-4
100.0 INSERT_UNIFORM 218 0.007674559608332299
100.0 INSERT_UNIFORM 219 0.0011671831826833845
100.0 INSERT_UNIFORM 220 -0.0038295552621065987
100.0 INSERT_UNIFORM 221 -0.067650979308854
100.0 INSERT_UNIFORM 222 -0.005883402726223341
100.0 INSERT_UNIFORM 223 -5.810149030560652E-4
100.0 INSERT_UNIFORM 224 0.0072610470650458225
100.0 INSERT_UNIFORM 225 0.0010523647947793258
100.0 INSERT_UNIFORM 226 -0.003688314441243179
100.0 INSERT_UNIFORM 227 -0.0660778837198377
100.0 INSERT_UNIFORM 228 -0.0055946451925787954
100.0 INSERT_UNIFORM 229 -5.674018400489977E-4
100.0 INSERT_UNIFORM 230 0.00688043443471642
100.0 INSERT_UNIFORM 231 9.499600952662668E-4
100.0 INSERT_UNIFORM 232 -0.003554027166179363
100.0 INSERT_UNIFORM 233 0.07861136187402717
100.0 INSERT_UNIFORM 234 -0.005326386887443135
100.0 INSERT_UNIFORM 235 -5.534987052460139E-4
100.0 INSERT_UNIFORM 236 0.006529272934761909
100.0 INSERT_UNIFORM 237 8.584234797095469E-4
100.0 INSERT_UNIFORM 238 -0.0034263154533111795
100.0 INSERT_UNIFORM 239 -0.06313616504653519
100.0 INSERT_UNIFORM 240 -0.005076763271253171
100.0 INSERT_UNIFORM 241 -5.394741637236855E-4
100.0 INSERT_UNIFORM 242 0.006204563173772826
100.0 INSERT_UNIFORM 243 7.764284392637322E-4
100.0 INSERT_UNIFORM 244 -0.003304817985405606
100.0 INSERT_UNIFORM 245 0.07443605592259006
100.0 INSERT_UNIFORM 246 -0.004844112510023368
100.0 INSERT_UNIFORM 247 -5.254580742430903E-4
100.0 INSERT_UNIFORM 248 0.0059036846893967265
100.0 INSERT_UNIFORM 249 7.028326301643517E-4
100.0 INSERT_UNIFORM 250 -0.003189190265199482
100.0 INSERT_UNIFORM 251 -0.06043985460950774
100.0 INSERT_UNIFORM 252 -0.004626950177534006
100.0 INSERT_UNIFORM 253 -5.115499586718641E-4
100.0 INSERT_UNIFORM 254 0.005624338460223921
100.0 INSERT_UNIFORM 255 6.36649321044569E-4
100.0 INSERT_UNIFORM 256 -0.0030791046958995594
100.0 INSERT_UNIFORM 257 0.0706811905551894
100.0 INSERT_UNIFORM 258 -0.004423947463632505
100.0 INSERT_UNIFORM 259 -4.978253711067637E-4
100.0 INSERT_UNIFORM 260 0.005364499685720059
100.0 INSERT_UNIFORM 261 5.770238058886434E-4
100.0 INSERT_UNIFORM 262 -0.002974250542261636
100.0 INSERT_UNIFORM 263 0.06894205917794283
100.0 INSERT_UNIFORM 264 -0.004233912399479678
100.0 INSERT_UNIFORM 265 -4.8434082682824453E-4
100.0 INSERT_UNIFORM 266 0.00512237874156396
100.0 INSERT_UNIFORM 267 5.232137565567285E-4
100.0 INSERT_UNIFORM 268 -0.002874333749661062
100.0 INSERT_UNIFORM 269 -0.056794181540621214
100.0 INSERT_UNIFORM 270 -0.004055773654035644
100.0 INSERT_UNIFORM 271 -4.711377142387896E-4
100.0 INSERT_UNIFORM 272 0.004896388664933582
100.0 INSERT_UNIFORM 273 4.7457276046225516E-4
100.0 INSERT_UNIFORM 274 -0.0027790766241322373
100.0 INSERT_UNIFORM 275 0.06570803333396436
100.0 INSERT_UNIFORM 276 -0.003888566506453639
100.0 INSERT_UNIFORM 277 -4.582454522386037E-4
100.0 INSERT_UNIFORM 278 0.00468511789806092
100.0 INSERT_UNIFORM 279 4.305364551666635E-4
100.0 INSERT_UNIFORM 280 -0.0026882173910713902
100.0 INSERT_UNIFORM 281 -0.054595137581585185
100.0 INSERT_UNIFORM 282 -0.0037314206656415827
100.0 INSERT_UNIFORM 283 -4.456840449060806E-4
100.0 INSERT_UNIFORM 284 0.00448730730726421
100.0 INSERT_UNIFORM 285 3.906108273401543E-4
100.0 INSERT_UNIFORM 286 -0.002601509645915545
100.0 INSERT_UNIFORM 287 0.062763266203258
100.0 INSERT_UNIFORM 288 -0.003583549659512464
100.0 INSERT_UNIFORM 289 -4.334661580012167E-4
100.0 INSERT_UNIFORM 290 0.004301830678767882
100.0 INSERT_UNIFORM 291 3.5436231649610406E-4
100.0 INSERT_UNIFORM 292 -0.002518721730889073
100.0 INSERT_UNIFORM 293 0.06138750026490891
100.0 INSERT_UNIFORM 294 -0.003444241566619155
100.0 INSERT_UNIFORM 295 -4.2159879174574755E-4
100.0 INSERT_UNIFORM 296 0.004127678099956622
100.0 INSERT_UNIFORM 297 3.214094305565851E-4
100.0 INSERT_UNIFORM 298 -0.00243963605357278
100.0 INSERT_UNIFORM 299 -0.051594617320974034
100.0 INSERT_UNIFORM 300 -0.0033128508818567326
100.0 INSERT_UNIFORM 301 -4.100846181489537E-4
100.0 INSERT_UNIFORM 302 0.003963941728569509
100.0 INSERT_UNIFORM 303 2.914156418847291E-4
100.0 INSERT_UNIFORM 304 -0.002364048365938398
100.0 INSERT_UNIFORM 305 0.05880897336892765
100.0 INSERT_UNIFORM 306 -0.0031887913763313236
100.0 INSERT_UNIFORM 307 -3.9892303640920446E-4
100.0 INSERT_UNIFORM 308 0.0038098035551294984
100.0 INSERT_UNIFORM 309 2.64083351991129E-4
100.0 INSERT_UNIFORM 310 -0.002291767039257042
100.0 INSERT_UNIFORM 311 0.05759911667617512
100.0 INSERT_UNIFORM 312 -0.003071529802946227
100.0 INSERT_UNIFORM 313 -3.8811099627578116E-4
100.0 INSERT_UNIFORM 314 0.0036645248551039344
100.0 INSERT_UNIFORM 315 2.3914877392927636E-4
100.0 INSERT_UNIFORM 316 -0.0022226123250028706
100.0 INSERT_UNIFORM 317 -0.04890345859122025
100.0 INSERT_UNIFORM 318 -0.0029605803432253275
100.0 INSERT_UNIFORM 319 -3.7764363541192836E-4
100.0 INSERT_UNIFORM 320 0.003527437055897753
100.0 INSERT_UNIFORM 321 2.1637756200520997E-4
100.0 INSERT_UNIFORM 322 -0.0021564156319677785
100.0 INSERT_UNIFORM 323 0.055322574805303226
100.0 INSERT_UNIFORM 324 -0.0028554996995193704
100.0 INSERT_UNIFORM 325 -3.675147609549789E-4
100.0 INSERT_UNIFORM 326 0.0033979338166010287
100.0 INSERT_UNIFORM 327 1.9556109328222604E-4
100.0 INSERT_UNIFORM 328 -0.002093018828198012
100.0 INSERT_UNIFORM 329 0.054250358046524116
100.0 INSERT_UNIFORM 330 -0.0027558827478313397
100.0 INSERT_UNIFORM 331 -3.5771721642641197E-4
100.0 INSERT_UNIFORM 332 0.003275464136071271
100.0 INSERT_UNIFORM 333 1.765132794169233E-4
100.0 INSERT_UNIFORM 334 -0.0020322735620306176
100.0 INSERT_UNIFORM 335 0.05321883902702318
100.0 INSERT_UNIFORM 336 -0.002661358687611415
100.0 INSERT_UNIFORM 337 -3.482431551549148E-4
100.0 INSERT_UNIFORM 338 0.0031595263449823996
100.0 INSERT_UNIFORM 339 1.5906783422670046E-4
100.0 INSERT_UNIFORM 340 -0.001974040622183093
100.0 INSERT_UNIFORM 341 0.05222574668596236
100.0 INSERT_UNIFORM 342 -0.002571587624504712
100.0 INSERT_UNIFORM 343 -3.390842423138807E-4
100.0 INSERT_UNIFORM 344 0.003049662849696766
100.0 INSERT_UNIFORM 345 1.4307591843021328E-4
100.0 INSERT_UNIFORM 346 -0.0019181893285376006
100.0 INSERT_UNIFORM 347 0.05126897571922662
100.0 INSERT_UNIFORM 348 -0.0024862575364448247
100.0 INSERT_UNIFORM 349 -3.302318102380575E-4
100.0 INSERT_UNIFORM 350 0.0029454555264760707
100.0 INSERT_UNIFORM 351 1.2840410200576358E-4
100.0 INSERT_UNIFORM 352 -0.001864596956950404
100.0 INSERT_UNIFORM 353 0.050346571716755495
100.0 INSERT_UNIFORM 354 -0.0024050815721157193
100.0 INSERT_UNIFORM 355 -3.21676970078677E-4
100.0 INSERT_UNIFORM 356 0.002846521677697389
100.0 INSERT_UNIFORM 357 1.149326042155785E-4
100.0 INSERT_UNIFORM 358 -0.0018131482098171503
100.0 INSERT_UNIFORM 359 -0.04358986163137102
100.0 INSERT_UNIFORM 360 -0.0023277956535467936
100.0 INSERT_UNIFORM 361 -3.1341070216051037E-4
100.0 INSERT_UNIFORM 362 0.0027525104656338506
100.0 INSERT_UNIFORM 363 1.0255374532119887E-4
100.0 INSERT_UNIFORM 364 -0.0017637347071701726
100.0 INSERT_UNIFORM 365 -0.042922935501746196
100.0 INSERT_UNIFORM 366 -0.0022541563306077705
100.0 INSERT_UNIFORM 367 -3.05423923599335E-4
100.0 INSERT_UNIFORM 368 0.0026630997693199987
100.0 INSERT_UNIFORM 369 9.117061122632109E-5
100.0 INSERT_UNIFORM 370 -0.001716254527548866
100.0 INSERT_UNIFORM 371 -0.0422759764168239
100.0 INSERT_UNIFORM 372 -0.0021839388709001817
100.0 INSERT_UNIFORM 373 -2.9770754269753397E-4
100.0 INSERT_UNIFORM 374 0.002577993397828049
100.0 INSERT_UNIFORM 375 8.069587053771698E-5
100.0 INSERT_UNIFORM 376 -0.0016706117712863566
100.0 INSERT_UNIFORM 377 0.046966111535517996
100.0 INSERT_UNIFORM 378 -0.0021169355554624403
100.0 INSERT_UNIFORM 379 -2.902525027028702E-4
100.0 INSERT_UNIFORM 380 0.0024969186208729788
100.0 INSERT_UNIFORM 381 7.105073596180844E-5
100.0 INSERT_UNIFORM 382 -0.0016267161563261467
100.0 INSERT_UNIFORM 383 -0.04103850464115277
100.0 INSERT_UNIFORM 384 -0.002052954146770425
100.0 INSERT_UNIFORM 385 -2.830498234396295E-4
100.0 INSERT_UNIFORM 386 0.002419623973922036
100.0 INSERT_UNIFORM 387 6.216405146020065E-5
100.0 INSERT_UNIFORM 388 -0.0015844826521607125
100.0 INSERT_UNIFORM 389 -0.040446386259168854
100.0 INSERT_UNIFORM 390 -0.001991816523785772
100.0 INSERT_UNIFORM 391 -2.760906302512467E-4
100.0 INSERT_UNIFORM 392 0.002345877294813281
100.0 INSERT_UNIFORM 393 5.397148544794561E-5
100.0 INSERT_UNIFORM 394 -0.0015438311268285432
100.0 INSERT_UNIFORM 395 0.0447139839866737
100.0 INSERT_UNIFORM 396 -0.001933357449635409
100.0 INSERT_UNIFORM 397 -2.6936618381201427E-4
100.0 INSERT_UNIFORM 398 0.002275463982424508
100.0 INSERT_UNIFORM 399 4.641481109901591E-5
100.0 INSERT_UNIFORM 400 -0.001504686026998936
100.0 INSERT_UNIFORM 401 0.044010448275379144
100.0 INSERT_UNIFORM 402 -0.0018774234688283542
100.0 INSERT_UNIFORM 403 -2.6286790428819984E-4
100.0 INSERT_UNIFORM 404 0.00220818542450818
100.0 INSERT_UNIFORM 405 3.944127248978191E-5
100.0 INSERT_UNIFORM 406 -0.001466976086225369
100.0 INSERT_UNIFORM 407 -0.0387677795916721
100.0 INSERT_UNIFORM 408 -0.0018238719110805768
100.0 INSERT_UNIFORM 409 -2.5658739129275077E-4
100.0 INSERT_UNIFORM 410 0.0021438575921615133
100.0 INSERT_UNIFORM 411 3.300301908160108E-5
100.0 INSERT_UNIFORM 412 -0.0014306340388547945
100.0 INSERT_UNIFORM 413 0.04266767588395437
100.0 INSERT_UNIFORM 414 -0.0017725699982591436
100.0 INSERT_UNIFORM 415 -2.505164460302467E-4
100.0 INSERT_UNIFORM 416 0.0020823097832103343
100.0 INSERT_UNIFORM 417 2.7056600753194715E-5
100.0 INSERT_UNIFORM 418 -0.0013955963770895252
100.0 INSERT_UNIFORM 419 -0.037723664504716314
100.0 INSERT_UNIFORM 420 -0.0017233940229810507
100.0 INSERT_UNIFORM 421 -2.4464708269000823E-4
100.0 INSERT_UNIFORM 422 0.0020233834831429043
100.0 INSERT_UNIFORM 423 2.1562532013241764E-5
100.0 INSERT_UNIFORM 424 -0.001361803098571368
100.0 INSERT_UNIFORM 425 0.04140430397361117
100.0 INSERT_UNIFORM 426 -0.0016762286290226136
100.0 INSERT_UNIFORM 427 -2.3897154240648533E-4
100.0 INSERT_UNIFORM 428 0.0019669313340284766
100.0 INSERT_UNIFORM 429 1.64848714487853E-5
100.0 INSERT_UNIFORM 430 -0.0013291974977249765
100.0 INSERT_UNIFORM 431 -0.036734071034192795
100.0 INSERT_UNIFORM 432 -0.0016309661353561822
100.0 INSERT_UNIFORM 433 -2.3348230469455444E-4
100.0 INSERT_UNIFORM 434 0.0019128162126884618
100.0 INSERT_UNIFORM 435 1.1790890177110214E-5
100.0 INSERT_UNIFORM 436 -0.0012977259503368366
100.0 INSERT_UNIFORM 437 -0.03625841017066467
100.0 INSERT_UNIFORM 438 -0.0015875059395216162
100.0 INSERT_UNIFORM 439 -2.2817209012115924E-4
100.0 INSERT_UNIFORM 440 0.0018609103907469837
100.0 INSERT_UNIFORM 441 7.450735425074129E-6
100.0 INSERT_UNIFORM 442 -0.0012673377323171309
100.0 INSERT_UNIFORM 443 -0.03579486067936033
100.0 INSERT_UNIFORM 444 -0.0015457539675276522
100.0 INSERT_UNIFORM 445 -2.2303387234456906E-4
100.0 INSERT_UNIFORM 446 0.0018110947774392372
100.0 INSERT_UNIFORM 447 3.4371594779258885E-6
100.0 INSERT_UNIFORM 448 -0.0012379848299408636
100.0 INSERT_UNIFORM 449 0.03908918256260918
100.0 INSERT_UNIFORM 450 -0.0015056221711664541
100.0 INSERT_UNIFORM 451 -2.1806087628073456E-4
100.0 INSERT_UNIFORM 452 0.001763258221353592
100.0 INSERT_UNIFORM 453 -2.7474550545747434E-7
100.0 INSERT_UNIFORM 454 -0.0012096217851831348
100.0 INSERT_UNIFORM 455 -0.034902300736058045
100.0 INSERT_UNIFORM 456 -0.001467028073269816
100.0 INSERT_UNIFORM 457 -2.1324657666177416E-4
100.0 INSERT_UNIFORM 458 0.0017172968937022581
100.0 INSERT_UNIFORM 459 -3.707759314242054E-6
100.0 INSERT_UNIFORM 460 -0.0011822055324754999
100.0 INSERT_UNIFORM 461 -0.03447244714391218
100.0 INSERT_UNIFORM 462 -0.0014298943583783696
100.0 INSERT_UNIFORM 463 -2.0858470610152224E-4
100.0 INSERT_UNIFORM 464 0.0016731137113619177
100.0 INSERT_UNIFORM 465 -6.8827527872628025E-6
100.0 INSERT_UNIFORM 466 -0.0011556952578541946
100.0 INSERT_UNIFORM 467 0.03751569882014838
100.0 INSERT_UNIFORM 468 -0.0013941484845747532
100.0 INSERT_UNIFORM 469 -2.040692415881118E-4
100.0 INSERT_UNIFORM 470 0.001630617817641955
100.0 INSERT_UNIFORM 471 -9.81885346096334E-6
100.0 INSERT_UNIFORM 472 -0.0011300522674928537
100.0 INSERT_UNIFORM 473 -0.033643634617172236
100.0 INSERT_UNIFORM 474 -0.0013597223415433568
100.0 INSERT_UNIFORM 475 -1.9969440798783822E-4
100.0 INSERT_UNIFORM 476 0.001589724115775848
100.0 INSERT_UNIFORM 477 -1.2533619667021156E-5
100.0 INSERT_UNIFORM 478 -0.0011052398526847362
100.0 INSERT_UNIFORM 479 -0.033243947467356705
100.0 INSERT_UNIFORM 480 -0.0013265519239404888
100.0 INSERT_UNIFORM 481 -1.9545467209969303E-4
100.0 INSERT_UNIFORM 482 0.0015503528225435659
100.0 INSERT_UNIFORM 483 -1.5043185639829204E-5
100.0 INSERT_UNIFORM 484 -0.0010812231858583488
100.0 INSERT_UNIFORM 485 -0.032853615692570504
100.0 INSERT_UNIFORM 486 -0.0012945770523331568
100.0 INSERT_UNIFORM 487 -1.913447334578322E-4
100.0 INSERT_UNIFORM 488 0.0015124290907411186
100.0 INSERT_UNIFORM 489 -1.7362382126684395E-5
100.0 INSERT_UNIFORM 490 -0.001057969194969477
100.0 INSERT_UNIFORM 491 -0.032472315915712535
100.0 INSERT_UNIFORM 492 -0.0012637410906819468
100.0 INSERT_UNIFORM 493 -1.873595208992107E-4
100.0 INSERT_UNIFORM 494 0.0014758826281844328
100.0 INSERT_UNIFORM 495 -1.9504864353425688E-5
100.0 INSERT_UNIFORM 496 -0.0010354464743058678
100.0 INSERT_UNIFORM 497 0.0351567170234941
100.0 INSERT_UNIFORM 498 -0.0012339907072438372
100.0 INSERT_UNIFORM 499 -1.8349418821017593E-4
100.0 NEARLY_SINH 125 0.0021134483478593147
100.0 NEARLY_SINH 126 0.001985054742664971
100.0 NEARLY_SINH 127 0.0019864206416091434
100.0 NEARLY_SINH 128 0.0019609983649226947
100.0 NEARLY_SINH 129 0.0019388711382299917
100.0 NEARLY_SINH 130 0.0019469946452854714
100.0 NEARLY_SINH 131 0.0019313088131922562
100.0 NEARLY_SINH 132 0.0018365280732015599
100.0 NEARLY_SINH 133 0.0018146231768474408
100.0 NEARLY_SINH 134 0.001811875260404161
100.0 NEARLY_SINH 135 0.0017990147787152466
100.0 NEARLY_SINH 136 0.0017858584753720486
100.0 NEARLY_SINH 137 0.0017027265692255433
100.0 NEARLY_SINH 138 0.0016838840938331323
100.0 NEARLY_SINH 139 0.001681903644410454
100.0 NEARLY_SINH 140 0.001666855889955965
100.0 NEARLY_SINH 141 0.00165588119536908
100.0 NEARLY_SINH 142 0.0016592242251087796
100.0 NEARLY_SINH 143 0.001566575756762223
100.0 NEARLY_SINH 144 0.0015653481039024086
100.0 NEARLY_SINH 145 0.0015483309744883655
100.0 NEARLY_SINH 146 0.0015392368442923576
100.0 NEARLY_SINH 147 0.001543163155085292
100.0 NEARLY_SINH 148 0.001460881115139312
100.0 NEARLY_SINH 149 0.0014603696404975608
100.0 NEARLY_SINH 150 0.0014428348350317144
100.0 NEARLY_SINH 151 0.0014341491264366901
100.0 NEARLY_SINH 152 0.0014385945304318248
100.0 NEARLY_SINH 153 0.001365289497754496
100.0 NEARLY_SINH 154 0.0013654455236964402
100.0 NEARLY_SINH 155 0.001350177500115013
100.0 NEARLY_SINH 156 0.0013391324149920614
100.0 NEARLY_SINH 157 0.0013440337037371464
100.0 NEARLY_SINH 158 0.001334994174496451
100.0 NEARLY_SINH 159 0.0012793038870211326
100.0 NEARLY_SINH 160 0.001266029453696138
100.0 NEARLY_SINH 161 0.0012529355060455494
100.0 NEARLY_SINH 162 0.0012582326303434144
100.0 NEARLY_SINH 163 0.001250607182800234
100.0 NEARLY_SINH 164 0.0012008740384819028
100.0 NEARLY_SINH 165 0.0011893534413904838
100.0 NEARLY_SINH 166 0.0011873804132589427
100.0 NEARLY_SINH 167 0.0011801351079894218
100.0 NEARLY_SINH 168 0.0011737443558903493
100.0 NEARLY_SINH 169 0.0011292482216966881
100.0 NEARLY_SINH 170 0.0011192712367344981
100.0 NEARLY_SINH 171 0.0011179057664119085
100.0 NEARLY_SINH 172 0.001108841786346737
100.0 NEARLY_SINH 173 0.0011035291921048795
100.0 NEARLY_SINH 174 0.0011057790775925724
100.0 NEARLY_SINH 175 0.001055034180634351
100.0 NEARLY_SINH 176 0.001054228326760942
100.0 NEARLY_SINH 177 0.0010435825400127996
100.0 NEARLY_SINH 178 0.0010392115003678981
100.0 NEARLY_SINH 179 0.0010418670319003454
100.0 NEARLY_SINH 180 9.960001016944275E-4
100.0 NEARLY_SINH 181 9.957063928101029E-4
100.0 NEARLY_SINH 182 9.857358269762528E-4
100.0 NEARLY_SINH 183 9.801457187519347E-4
100.0 NEARLY_SINH 184 9.83160493875701E-4
100.0 NEARLY_SINH 185 9.416150464987005E-4
100.0 NEARLY_SINH 186 9.417876600181785E-4
100.0 NEARLY_SINH 187 9.330485849798897E-4
100.0 NEARLY_SINH 188 9.257735411449808E-4
100.0 NEARLY_SINH 189 9.291048988253614E-4
100.0 NEARLY_SINH 190 9.241753200672775E-4
100.0 NEARLY_SINH 191 8.919941440730383E-4
100.0 NEARLY_SINH 192 8.843498601254218E-4
100.0 NEARLY_SINH 193 8.756098876410157E-4
100.0 NEARLY_SINH 194 8.79218902546608E-4
100.0 NEARLY_SINH 195 8.750656153435621E-4
100.0 NEARLY_SINH 196 8.45910082793111E-4
100.0 NEARLY_SINH 197 8.392396612024733E-4
100.0 NEARLY_SINH 198 8.379828201139361E-4
100.0 NEARLY_SINH 199 8.330828394536027E-4
100.0 NEARLY_SINH 200 8.296151244291394E-4
100.0 NEARLY_SINH 201 8.309224345057764E-4
100.0 NEARLY_SINH 202 7.973685413014131E-4
100.0 NEARLY_SINH 203 7.965301598296115E-4
100.0 NEARLY_SINH 204 7.903292938724604E-4
100.0 NEARLY_SINH 205 7.874671115142284E-4
100.0 NEARLY_SINH 206 7.890875544163123E-4
100.0 NEARLY_SINH 207 7.58429839594843E-4
100.0 NEARLY_SINH 208 7.579746913632945E-4
100.0 NEARLY_SINH 209 7.510503276200176E-4
100.0 NEARLY_SINH 210 7.483080198027459E-4
100.0 NEARLY_SINH 211 7.502091542366252E-4
100.0 NEARLY_SINH 212 7.221533268841895E-4
100.0 NEARLY_SINH 213 7.220483674168499E-4
100.0 NEARLY_SINH 214 7.159358741364308E-4
100.0 NEARLY_SINH 215 7.118612165135652E-4
100.0 NEARLY_SINH 216 7.140133493979128E-4
100.0 NEARLY_SINH 217 7.10577681820368E-4
100.0 NEARLY_SINH 218 6.885143926655957E-4
100.0 NEARLY_SINH 219 6.831304526486726E-4
100.0 NEARLY_SINH 220 6.7788179035011E-4
100.0 NEARLY_SINH 221 6.802578296110084E-4
100.0 NEARLY_SINH 222 6.773458894095974E-4
100.0 NEARLY_SINH 223 6.571627911959865E-4
100.0 NEARLY_SINH 224 6.524330045571958E-4
100.0 NEARLY_SINH 225 6.513322953631828E-4
100.0 NEARLY_SINH 226 6.487274903870244E-4
100.0 NEARLY_SINH 227 6.462826519806342E-4
100.0 NEARLY_SINH 228 6.278067206340054E-4
100.0 NEARLY_SINH 229 6.236645886574799E-4
100.0 NEARLY_SINH 230 6.228773544663113E-4
100.0 NEARLY_SINH 231 6.192307716199608E-4
100.0 NEARLY_SINH 232 6.172025667701142E-4
100.0 NEARLY_SINH 233 6.182058093755494E-4
100.0 NEARLY_SINH 234 5.96665411189079E-4
100.0 NEARLY_SINH 235 5.961667583505026E-4
100.0 NEARLY_SINH 236 5.915965703158221E-4
100.0 NEARLY_SINH 237 5.899399789432991E-4
100.0 NEARLY_SINH 238 5.911632093433816E-4
100.0 NEARLY_SINH 239 5.712923285630112E-4
100.0 NEARLY_SINH 240 5.710590485508149E-4
100.0 NEARLY_SINH 241 5.665821346458877E-4
100.0 NEARLY_SINH 242 5.64346451201736E-4
100.0 NEARLY_SINH 243 5.657688805151828E-4
100.0 NEARLY_SINH 244 5.474167357824022E-4
100.0 NEARLY_SINH 245 5.474272548471326E-4
100.0 NEARLY_SINH 246 5.434596148203852E-4
100.0 NEARLY_SINH 247 5.402886157925835E-4
100.0 NEARLY_SINH 248 5.418911845600505E-4
100.0 NEARLY_SINH 249 5.397347326221436E-4
100.0 NEARLY_SINH 250 5.251570823054941E-4
100.0 NEARLY_SINH 251 5.216504075322703E-4
100.0 NEARLY_SINH 252 5.176463371774354E-4
100.0 NEARLY_SINH 253 5.194115900843954E-4
100.0 NEARLY_SINH 254 5.175895585036727E-4
100.0 NEARLY_SINH 255 5.04145368558806E-4
100.0 NEARLY_SINH 256 5.01056104856179E-4
100.0 NEARLY_SINH 257 5.003431566819039E-4
100.0 NEARLY_SINH 258 4.982231017032213E-4
100.0 NEARLY_SINH 259 4.967019003516704E-4
100.0 NEARLY_SINH 260 4.842987629340989E-4
100.0 NEARLY_SINH 261 4.815876075348058E-4
100.0 NEARLY_SINH 262 4.810951704796729E-4
100.0 NEARLY_SINH 263 4.782289093978598E-4
100.0 NEARLY_SINH 264 4.7697830456572277E-4
100.0 NEARLY_SINH 265 4.777754211855445E-4
100.0 NEARLY_SINH 266 4.631640480305954E-4
100.0 NEARLY_SINH 267 4.628757373792425E-4
100.0 NEARLY_SINH 268 4.5947609127239275E-4
100.0 NEARLY_SINH 269 4.583339799459907E-4
100.0 NEARLY_SINH 270 4.5929023797652846E-4
100.0 NEARLY_SINH 271 4.4571186094488624E-4
100.0 NEARLY_SINH 272 4.456124154073038E-4
100.0 NEARLY_SINH 273 4.425828816638777E-4
100.0 NEARLY_SINH 274 4.406918301875784E-4
100.0 NEARLY_SINH 275 4.4179360381546573E-4
100.0 NEARLY_SINH 276 4.401299354737098E-4
100.0 NEARLY_SINH 277 4.292392007734236E-4
100.0 NEARLY_SINH 278 4.2654700744026997E-4
100.0 NEARLY_SINH 279 4.239816125020113E-4
100.0 NEARLY_SINH 280 4.25216341248813E-4
100.0 NEARLY_SINH 281 4.238012597226337E-4
100.0 NEARLY_SINH 282 4.1369582727490695E-4
100.0 NEARLY_SINH 283 4.113112011512321E-4
100.0 NEARLY_SINH 284 4.106741333034236E-4
100.0 NEARLY_SINH 285 4.094953131068557E-4
100.0 NEARLY_SINH 286 4.08305502189954E-4
100.0 NEARLY_SINH 287 3.989271569833086E-4
100.0 NEARLY_SINH 288 3.968230271267359E-4
100.0 NEARLY_SINH 289 3.9635723078701446E-4
100.0 NEARLY_SINH 290 3.945727873566618E-4
100.0 NEARLY_SINH 291 3.9358709478776177E-4
100.0 NEARLY_SINH 292 3.941085755552187E-4
100.0 NEARLY_SINH 293 3.830343812536441E-4
100.0 NEARLY_SINH 294 3.827281193684584E-4
100.0 NEARLY_SINH 295 3.803958782122585E-4
100.0 NEARLY_SINH 296 3.7959510105611827E-4
100.0 NEARLY_SINH 297 3.8024488761845276E-4
100.0 NEARLY_SINH 298 3.69901051857191E-4
100.0 NEARLY_SINH 299 3.697433530902572E-4
100.0 NEARLY_SINH 300 3.673632283360817E-4
100.0 NEARLY_SINH 301 3.6628274984851217E-4
100.0 NEARLY_SINH 302 3.670509283915102E-4
100.0 NEARLY_SINH 303 3.573823351055161E-4
100.0 NEARLY_SINH 304 3.573629505351228E-4
100.0 NEARLY_SINH 305 3.5523735630649256E-4
100.0 NEARLY_SINH 306 3.536070217955434E-4
100.0 NEARLY_SINH 307 3.5448439697383094E-4
100.0 NEARLY_SINH 308 3.533501195600586E-4
100.0 NEARLY_SINH 309 3.455500546181156E-4
100.0 NEARLY_SINH 310 3.436579091204983E-4
100.0 NEARLY_SINH 311 3.4152828882483277E-4
100.0 NEARLY_SINH 312 3.425063320978694E-4
100.0 NEARLY_SINH 313 3.415456442175113E-4
100.0 NEARLY_SINH 314 3.3427063491409115E-4
100.0 NEARLY_SINH 315 3.325926422541592E-4
100.0 NEARLY_SINH 316 3.321607751618494E-4
100.0 NEARLY_SINH 317 3.3108079117782907E-4
100.0 NEARLY_SINH 318 3.3027839920851676E-4
100.0 NEARLY_SINH 319 3.2349322106250966E-4
100.0 NEARLY_SINH 320 3.220117078481799E-4
100.0 NEARLY_SINH 321 3.2170644031737083E-4
100.0 NEARLY_SINH 322 3.201745682082091E-4
100.0 NEARLY_SINH 323 3.195164941023343E-4
100.0 NEARLY_SINH 324 3.1995976606769005E-4
100.0 NEARLY_SINH 325 3.1188743672672103E-4
100.0 NEARLY_SINH 326 3.117007432020813E-4
100.0 NEARLY_SINH 327 3.0978660795843993E-4
100.0 NEARLY_SINH 328 3.0923040276364944E-4
100.0 NEARLY_SINH 329 3.0977081515892735E-4
100.0 NEARLY_SINH 330 3.021941432912456E-4
100.0 NEARLY_SINH 331 3.021184944986821E-4
100.0 NEARLY_SINH 332 3.0040131247011104E-4
100.0 NEARLY_SINH 333 2.9939275006718447E-4
100.0 NEARLY_SINH 334 3.0002345889723614E-4
100.0 NEARLY_SINH 335 2.9909145246831415E-4
100.0 NEARLY_SINH 336 2.929362837194027E-4
100.0 NEARLY_SINH 337 2.9140068077593284E-4
100.0 NEARLY_SINH 338 2.8997812405995305E-4
100.0 NEARLY_SINH 339 2.9069274434645465E-4
100.0 NEARLY_SINH 340 2.898976460286029E-4
100.0 NEARLY_SINH 341 2.8413232829782586E-4
100.0 NEARLY_SINH 342 2.827641504463685E-4
100.0 NEARLY_SINH 343 2.8236751344268285E-4
100.0 NEARLY_SINH 344 2.8175547871711615E-4
100.0 NEARLY_SINH 345 2.8108592554865197E-4
100.0 NEARLY_SINH 346 2.7568633208696625E-4
100.0 NEARLY_SINH 347 2.744725425913863E-4
100.0 NEARLY_SINH 348 2.7417779174498946E-4
100.0 NEARLY_SINH 349 2.7319008042914206E-4
100.0 NEARLY_SINH 350 2.726356254099116E-4
100.0 NEARLY_SINH 351 2.7293680992102054E-4
100.0 NEARLY_SINH 352 2.6650794481852813E-4
100.0 NEARLY_SINH 353 2.6630910961333853E-4
100.0 NEARLY_SINH 354 2.6497644216982863E-4
100.0 NEARLY_SINH 355 2.6452747467375914E-4
100.0 NEARLY_SINH 356 2.649090646622554E-4
100.0 NEARLY_SINH 357 2.588536113385942E-4
100.0 NEARLY_SINH 358 2.587450667541624E-4
100.0 NEARLY_SINH 359 2.5733106364400626E-4
100.0 NEARLY_SINH 360 2.5674348520654533E-4
100.0 NEARLY_SINH 361 2.5720030565823393E-4
100.0 NEARLY_SINH 362 2.5149386901057724E-4
100.0 NEARLY_SINH 363 2.5147031642669404E-4
100.0 NEARLY_SINH 364 2.5020047661961087E-4
100.0 NEARLY_SINH 365 2.492668461218095E-4
100.0 NEARLY_SINH 366 2.497940450751912E-4
100.0 NEARLY_SINH 367 2.4912294100243315E-4
100.0 NEARLY_SINH 368 2.4447048040077135E-4
100.0 NEARLY_SINH 369 2.4333416749167114E-4
100.0 NEARLY_SINH 370 2.4208183137552908E-4
100.0 NEARLY_SINH 371 2.4267485954077017E-4
100.0 NEARLY_SINH 372 2.4210519644052297E-4
100.0 NEARLY_SINH 373 2.3773207683097652E-4
100.0 NEARLY_SINH 374 2.3671944299064052E-4
100.0 NEARLY_SINH 375 2.3643970654330104E-4
100.0 NEARLY_SINH 376 2.3582830492197004E-4
100.0 NEARLY_SINH 377 2.353520996427605E-4
100.0 NEARLY_SINH 378 2.3124244938310667E-4
100.0 NEARLY_SINH 379 2.3034437308444566E-4
100.0 NEARLY_SINH 380 2.3014317468339485E-4
100.0 NEARLY_SINH 381 2.292408433666182E-4
100.0 NEARLY_SINH 382 2.2885071359279863E-4
100.0 NEARLY_SINH 383 2.2911955719528976E-4
100.0 NEARLY_SINH 384 2.2419773494819495E-4
100.0 NEARLY_SINH 385 2.240708065430752E-4
100.0 NEARLY_SINH 386 2.2289977356404478E-4
100.0 NEARLY_SINH 387 2.2258889055359887E-4
100.0 NEARLY_SINH 388 2.2292089325182118E-4
100.0 NEARLY_SINH 389 2.1826896049370603E-4
100.0 NEARLY_SINH 390 2.1821226682350314E-4
100.0 NEARLY_SINH 391 2.171454397532635E-4
100.0 NEARLY_SINH 392 2.1655521205543593E-4
100.0 NEARLY_SINH 393 2.1694663629068245E-4
100.0 NEARLY_SINH 394 2.1637109383121356E-4
100.0 NEARLY_SINH 395 2.1255781548834562E-4
100.0 NEARLY_SINH 396 2.115993023203977E-4
100.0 NEARLY_SINH 397 2.1073893622114426E-4
100.0 NEARLY_SINH 398 2.1118625952576409E-4
100.0 NEARLY_SINH 399 2.1069398404227613E-4
100.0 NEARLY_SINH 400 2.0709826700260336E-4
100.0 NEARLY_SINH 401 2.0624047660389166E-4
100.0 NEARLY_SINH 402 2.0597753552342724E-4
100.0 NEARLY_SINH 403 2.0562985358019148E-4
100.0 NEARLY_SINH 404 2.0521462614153663E-4
100.0 NEARLY_SINH 405 2.0182495164489112E-4
100.0 NEARLY_SINH 406 2.0106082262572045E-4
100.0 NEARLY_SINH 407 2.0086290277898655E-4
100.0 NEARLY_SINH 408 2.0026807925166423E-4
100.0 NEARLY_SINH 409 1.9992412314007169E-4
100.0 NEARLY_SINH 410 2.0011171577394293E-4
100.0 NEARLY_SINH 411 1.9605263849076238E-4
100.0 NEARLY_SINH 412 1.9591645637451194E-4
100.0 NEARLY_SINH 413 1.9509212949797572E-4
100.0 NEARLY_SINH 414 1.9481407743437984E-4
100.0 NEARLY_SINH 415 1.95055091257057E-4
100.0 NEARLY_SINH 416 1.9120863516164377E-4
100.0 NEARLY_SINH 417 1.9113107383672556E-4
100.0 NEARLY_SINH 418 1.9022259708023626E-4
100.0 NEARLY_SINH 419 1.8987655399405057E-4
100.0 NEARLY_SINH 420 1.9016807275029635E-4
100.0 NEARLY_SINH 421 1.8652190651691214E-4
100.0 NEARLY_SINH 422 1.8650000793130062E-4
100.0 NEARLY_SINH 423 1.8568068733770815E-4
100.0 NEARLY_SINH 424 1.851040526337222E-4
100.0 NEARLY_SINH 425 1.8544331595293784E-4
100.0 NEARLY_SINH 426 1.850124739370962E-4
100.0 NEARLY_SINH 427 1.8201686354046842E-4
100.0 NEARLY_SINH 428 1.8128074404355488E-4
100.0 NEARLY_SINH 429 1.8048947534143878E-4
100.0 NEARLY_SINH 430 1.808738743185323E-4
100.0 NEARLY_SINH 431 1.805073860774442E-4
100.0 NEARLY_SINH 432 1.7767557498826747E-4
100.0 NEARLY_SINH 433 1.770170949173533E-4
100.0 NEARLY_SINH 434 1.7682563019549846E-4
100.0 NEARLY_SINH 435 1.7645316681180745E-4
100.0 NEARLY_SINH 436 1.761464402063595E-4
100.0 NEARLY_SINH 437 1.734703845452934E-4
100.0 NEARLY_SINH 438 1.7288434711426603E-4
100.0 NEARLY_SINH 439 1.727446935526622E-4
100.0 NEARLY_SINH 440 1.72174962362881E-4
100.0 NEARLY_SINH 441 1.7192371149921115E-4
100.0 NEARLY_SINH 442 1.7209751963154218E-4
100.0 NEARLY_SINH 443 1.6887737198301167E-4
100.0 NEARLY_SINH 444 1.6878709170775608E-4
100.0 NEARLY_SINH 445 1.6803335087267612E-4
100.0 NEARLY_SINH 446 1.6783357730654203E-4
100.0 NEARLY_SINH 447 1.6805059026481217E-4
100.0 NEARLY_SINH 448 1.649912884782445E-4
100.0 NEARLY_SINH 449 1.6494806058720002E-4
100.0 NEARLY_SINH 450 1.6423966707979076E-4
100.0 NEARLY_SINH 451 1.6387069763501572E-4
100.0 NEARLY_SINH 452 1.6412872946514057E-4
100.0 NEARLY_SINH 453 1.6122144922414705E-4
100.0 NEARLY_SINH 454 1.6122306299992673E-4
100.0 NEARLY_SINH 455 1.6058425429799073E-4
100.0 NEARLY_SINH 456 1.600299986663778E-4
100.0 NEARLY_SINH 457 1.6032697406931362E-4
100.0 NEARLY_SINH 458 1.6000026010942747E-4
100.0 NEARLY_SINH 459 1.5760777690010386E-4
100.0 NEARLY_SINH 460 1.570341052223867E-4
100.0 NEARLY_SINH 461 1.568507827101051E-4
100.0 NEARLY_SINH 462 1.566406041098034E-4
100.0 NEARLY_SINH 463 1.5636455196776922E-4
100.0 NEARLY_SINH 464 1.5409808195210317E-4
100.0 NEARLY_SINH 465 1.5358537787069082E-4
100.0 NEARLY_SINH 466 1.5344591297861143E-4
100.0 NEARLY_SINH 467 1.530651293895069E-4
100.0 NEARLY_SINH 468 1.5283627147688605E-4
100.0 NEARLY_SINH 469 1.5295988594665744E-4
100.0 NEARLY_SINH 470 1.5023440179851022E-4
100.0 NEARLY_SINH 471 1.5013686722609165E-4
100.0 NEARLY_SINH 472 1.4959627555954924E-4
100.0 NEARLY_SINH 473 1.4941136352719653E-4
100.0 NEARLY_SINH 474 1.495721677748918E-4
100.0 NEARLY_SINH 475 1.469776685434354E-4
100.0 NEARLY_SINH 476 1.4692022222062562E-4
100.0 NEARLY_SINH 477 1.463016098646186E-4
100.0 NEARLY_SINH 478 1.4608596341325608E-4
100.0 NEARLY_SINH 479 1.462822084077331E-4
100.0 NEARLY_SINH 480 1.4381182477407606E-4
100.0 NEARLY_SINH 481 1.4379270742015393E-4
100.0 NEARLY_SINH 482 1.4323292880868976E-4
100.0 NEARLY_SINH 483 1.42856383805956E-4
100.0 NEARLY_SINH 484 1.430864025095957E-4
100.0 NEARLY_SINH 485 1.4279270613748452E-4
100.0 NEARLY_SINH 486 1.4075119314771456E-4
100.0 NEARLY_SINH 487 1.4024664447775947E-4
100.0 NEARLY_SINH 488 1.3971910521481945E-4
100.0 NEARLY_SINH 489 1.3998131020498406E-4
100.0 NEARLY_SINH 490 1.3973097935870982E-4
100.0 NEARLY_SINH 491 1.3779268438041115E-4
100.0 NEARLY_SINH 492 1.3733997785791985E-4
100.0 NEARLY_SINH 493 1.3720299737318697E-4
100.0 NEARLY_SINH 494 1.3696364538207106E-4
100.0 NEARLY_SINH 495 1.3675383830547005E-4
100.0 NEARLY_SINH 496 1.3491431381629226E-4
100.0 NEARLY_SINH 497 1.3451026126309884E-4
100.0 NEARLY_SINH 498 1.3440915885798432E-4
100.0 NEARLY_SINH 499 1.3403026880398627E-4
100.0 NEARLY_CUBIC 125 0.0012782515508908965
100.0 NEARLY_CUBIC 126 0.001241581361712818
100.0 NEARLY_CUBIC 127 0.0012235182873396866
100.0 NEARLY_CUBIC 128 0.001213707047349466
100.0 NEARLY_CUBIC 129 0.0011815612703673928
100.0 NEARLY_CUBIC 130 0.0011638774955549103
100.0 NEARLY_CUBIC 131 0.001153234753917154
100.0 NEARLY_CUBIC 132 0.0011253481957096412
100.0 NEARLY_CUBIC 133 0.0011106516363903474
100.0 NEARLY_CUBIC 134 0.0010965082347080823
100.0 NEARLY_CUBIC 135 0.0010985250831092586
100.0 NEARLY_CUBIC 136 0.0010603516625939946
100.0 NEARLY_CUBIC 137 0.001056526200970076
100.0 NEARLY_CUBIC 138 0.0010469091142408793
100.0 NEARLY_CUBIC 139 0.0010127765445164805
100.0 NEARLY_CUBIC 140 0.001010022213172146
100.0 NEARLY_CUBIC 141 9.984673443006464E-4
100.0 NEARLY_CUBIC 142 9.909818320341657E-4
100.0 NEARLY_CUBIC 143 9.661399696812012E-4
100.0 NEARLY_CUBIC 144 9.529505302205976E-4
100.0 NEARLY_CUBIC 145 9.465321447317265E-4
100.0 NEARLY_CUBIC 146 9.246877172102153E-4
100.0 NEARLY_CUBIC 147 9.12734889040312E-4
100.0 NEARLY_CUBIC 148 9.044864572604894E-4
100.0 NEARLY_CUBIC 149 8.854937507734029E-4
100.0 NEARLY_CUBIC 150 8.75554956921043E-4
100.0 NEARLY_CUBIC 151 8.646871081237073E-4
100.0 NEARLY_CUBIC 152 8.66664260878558E-4
100.0 NEARLY_CUBIC 153 8.401053984576912E-4
100.0 NEARLY_CUBIC 154 8.37418803183887E-4
100.0 NEARLY_CUBIC 155 8.302120549616987E-4
100.0 NEARLY_CUBIC 156 8.062946188731601E-4
100.0 NEARLY_CUBIC 157 8.044658580850239E-4
100.0 NEARLY_CUBIC 158 7.957169957739652E-4
100.0 NEARLY_CUBIC 159 7.906131030384067E-4
100.0 NEARLY_CUBIC 160 7.731112397570961E-4
100.0 NEARLY_CUBIC 161 7.630592606244768E-4
100.0 NEARLY_CUBIC 162 7.586779312913627E-4
100.0 NEARLY_CUBIC 163 7.432602980657066E-4
100.0 NEARLY_CUBIC 164 7.349066499182655E-4
100.0 NEARLY_CUBIC 165 7.282433890019036E-4
100.0 NEARLY_CUBIC 166 7.291374869882183E-4
100.0 NEARLY_CUBIC 167 7.078784603256061E-4
100.0 NEARLY_CUBIC 168 6.992291066554301E-4
100.0 NEARLY_CUBIC 169 7.010833227947266E-4
100.0 NEARLY_CUBIC 170 6.819299165563564E-4
100.0 NEARLY_CUBIC 171 6.800405112885599E-4
100.0 NEARLY_CUBIC 172 6.743728467162313E-4
100.0 NEARLY_CUBIC 173 6.570181370411099E-4
100.0 NEARLY_CUBIC 174 6.558153811697665E-4
100.0 NEARLY_CUBIC 175 6.489294528360112E-4
100.0 NEARLY_CUBIC 176 6.453381599138552E-4
100.0 NEARLY_CUBIC 177 6.326144419568358E-4
100.0 NEARLY_CUBIC 178 6.25396730335126E-4
100.0 NEARLY_CUBIC 179 6.2160569175429E-4
100.0 NEARLY_CUBIC 180 6.103889197799361E-4
100.0 NEARLY_CUBIC 181 6.043880448229899E-4
100.0 NEARLY_CUBIC 182 5.988526550169126E-4
100.0 NEARLY_CUBIC 183 5.998052035369739E-4
100.0 NEARLY_CUBIC 184 5.841021960000248E-4
100.0 NEARLY_CUBIC 185 5.770365865465088E-4
100.0 NEARLY_CUBIC 186 5.787433319772717E-4
100.0 NEARLY_CUBIC 187 5.645193593664111E-4
100.0 NEARLY_CUBIC 188 5.631897633784355E-4
100.0 NEARLY_CUBIC 189 5.585778126464547E-4
100.0 NEARLY_CUBIC 190 5.554882924938553E-4
100.0 NEARLY_CUBIC 191 5.44844310107262E-4
100.0 NEARLY_CUBIC 192 5.392657867946404E-4
100.0 NEARLY_CUBIC 193 5.366719680788279E-4
100.0 NEARLY_CUBIC 194 5.271820602525956E-4
100.0 NEARLY_CUBIC 195 5.218774458457531E-4
100.0 NEARLY_CUBIC 196 5.185420748201608E-4
100.0 NEARLY_CUBIC 197 5.101772591209475E-4
100.0 NEARLY_CUBIC 198 5.057666990810894E-4
100.0 NEARLY_CUBIC 199 5.010751605802888E-4
100.0 NEARLY_CUBIC 200 5.020308279930497E-4
100.0 NEARLY_CUBIC 201 4.901378328256989E-4
100.0 NEARLY_CUBIC 202 4.887725141307087E-4
100.0 NEARLY_CUBIC 203 4.858074648041999E-4
100.0 NEARLY_CUBIC 204 4.7498294651182604E-4
100.0 NEARLY_CUBIC 205 4.740505094895653E-4
100.0 NEARLY_CUBIC 206 4.702028712504358E-4
100.0 NEARLY_CUBIC 207 4.6792338772538855E-4
100.0 NEARLY_CUBIC 208 4.5981345927659234E-4
100.0 NEARLY_CUBIC 209 4.551923819628989E-4
100.0 NEARLY_CUBIC 210 4.5327718260290695E-4
100.0 NEARLY_CUBIC 211 4.4604749966614676E-4
100.0 NEARLY_CUBIC 212 4.4207169705856586E-4
100.0 NEARLY_CUBIC 213 4.391058389372482E-4
100.0 NEARLY_CUBIC 214 4.3954949989322145E-4
100.0 NEARLY_CUBIC 215 4.2943409398876753E-4
100.0 NEARLY_CUBIC 216 4.2539709285982497E-4
100.0 NEARLY_CUBIC 217 4.263273264952794E-4
100.0 NEARLY_CUBIC 218 4.1712751567413164E-4
100.0 NEARLY_CUBIC 219 4.161214281621639E-4
100.0 NEARLY_CUBIC 220 4.1355962231559573E-4
100.0 NEARLY_CUBIC 221 4.0514987066186947E-4
100.0 NEARLY_CUBIC 222 4.045026061811896E-4
100.0 NEARLY_CUBIC 223 4.0123152278681573E-4
100.0 NEARLY_CUBIC 224 3.9951857142561664E-4
100.0 NEARLY_CUBIC 225 3.932246849189802E-4
100.0 NEARLY_CUBIC 226 3.895867397543107E-4
100.0 NEARLY_CUBIC 227 3.878873398326377E-4
100.0 NEARLY_CUBIC 228 3.8228074825275016E-4
100.0 NEARLY_CUBIC 229 3.7925071286926126E-4
100.0 NEARLY_CUBIC 230 3.7659345159779534E-4
100.0 NEARLY_CUBIC 231 3.7708320681462126E-4
100.0 NEARLY_CUBIC 232 3.6914625199058193E-4
100.0 NEARLY_CUBIC 233 3.656307345027976E-4
100.0 NEARLY_CUBIC 234 3.665214810846251E-4
100.0 NEARLY_CUBIC 235 3.5927496956178473E-4
100.0 NEARLY_CUBIC 236 3.5853442365230137E-4
100.0 NEARLY_CUBIC 237 3.5628839893053765E-4
100.0 NEARLY_CUBIC 238 3.547113971609228E-4
100.0 NEARLY_CUBIC 239 3.491975077962728E-4
100.0 NEARLY_CUBIC 240 3.463753751673515E-4
100.0 NEARLY_CUBIC 241 3.450675163265693E-4
100.0 NEARLY_CUBIC 242 3.401061716958864E-4
100.0 NEARLY_CUBIC 243 3.372918914559264E-4
100.0 NEARLY_CUBIC 244 3.35671139509941E-4
100.0 NEARLY_CUBIC 245 3.312572864864194E-4
100.0 NEARLY_CUBIC 246 3.2891465658835273E-4
100.0 NEARLY_CUBIC 247 3.2651990846677137E-4
100.0 NEARLY_CUBIC 248 3.2703036325143486E-4
100.0 NEARLY_CUBIC 249 3.2070241514325915E-4
100.0 NEARLY_CUBIC 250 3.1991777869544435E-4
100.0 NEARLY_CUBIC 251 3.184562069495911E-4
100.0 NEARLY_CUBIC 252 3.126579645589267E-4
100.0 NEARLY_CUBIC 253 3.1211591691526763E-4
100.0 NEARLY_CUBIC 254 3.101249441432863E-4
100.0 NEARLY_CUBIC 255 3.089051518414543E-4
100.0 NEARLY_CUBIC 256 3.044953839577147E-4
100.0 NEARLY_CUBIC 257 3.0203167846565293E-4
100.0 NEARLY_CUBIC 258 3.010190431989024E-4
100.0 NEARLY_CUBIC 259 2.970555239807382E-4
100.0 NEARLY_CUBIC 260 2.9485067159829015E-4
100.0 NEARLY_CUBIC 261 2.933150827035824E-4
100.0 NEARLY_CUBIC 262 2.935524614362528E-4
100.0 NEARLY_CUBIC 263 2.8796145140663754E-4
100.0 NEARLY_CUBIC 264 2.8579279266649493E-4
100.0 NEARLY_CUBIC 265 2.863080899051518E-4
100.0 NEARLY_CUBIC 266 2.8119199154819086E-4
100.0 NEARLY_CUBIC 267 2.8059235756305867E-4
100.0 NEARLY_CUBIC 268 2.792491826446586E-4
100.0 NEARLY_CUBIC 269 2.745454960058069E-4
100.0 NEARLY_CUBIC 270 2.7415338109726406E-4
100.0 NEARLY_CUBIC 271 2.723732306932902E-4
100.0 NEARLY_CUBIC 272 2.71418374333976E-4
100.0 NEARLY_CUBIC 273 2.6784931109080645E-4
100.0 NEARLY_CUBIC 274 2.6575642113702E-4
100.0 NEARLY_CUBIC 275 2.648836437639801E-4
100.0 NEARLY_CUBIC 276 2.616806147135442E-4
100.0 NEARLY_CUBIC 277 2.5993403445356833E-4
100.0 NEARLY_CUBIC 278 2.5848532937855495E-4
100.0 NEARLY_CUBIC 279 2.5875871218650204E-4
100.0 NEARLY_CUBIC 280 2.5419615084576463E-4
100.0 NEARLY_CUBIC 281 2.522239665680992E-4
100.0 NEARLY_CUBIC 282 2.527342444982317E-4
100.0 NEARLY_CUBIC 283 2.4854658796646945E-4
100.0 NEARLY_CUBIC 284 2.480898123247144E-4
100.0 NEARLY_CUBIC 285 2.468510538622404E-4
100.0 NEARLY_CUBIC 286 2.459331092041772E-4
100.0 NEARLY_CUBIC 287 2.4271076965121097E-4
100.0 NEARLY_CUBIC 288 2.4110798721865834E-4
100.0 NEARLY_CUBIC 289 2.403524958234371E-4
100.0 NEARLY_CUBIC 290 2.3743375798490618E-4
100.0 NEARLY_CUBIC 291 2.3575788022522914E-4
100.0 NEARLY_CUBIC 292 2.3487420402146242E-4
100.0 NEARLY_CUBIC 293 2.3225981796359818E-4
100.0 NEARLY_CUBIC 294 2.3086278222850254E-4
100.0 NEARLY_CUBIC 295 2.2949965981222675E-4
100.0 NEARLY_CUBIC 296 2.297950807839122E-4
100.0 NEARLY_CUBIC 297 2.2603016763689254E-4
100.0 NEARLY_CUBIC 298 2.255367348529269E-4
100.0 NEARLY_CUBIC 299 2.247291388433048E-4
100.0 NEARLY_CUBIC 300 2.212635865981305E-4
100.0 NEARLY_CUBIC 301 2.209181169678942E-4
100.0 NEARLY_CUBIC 302 2.1977245610482754E-4
100.0 NEARLY_CUBIC 303 2.1903967903336152E-4
100.0 NEARLY_CUBIC 304 2.1637617515768426E-4
100.0 NEARLY_CUBIC 305 2.149246902449775E-4
100.0 NEARLY_CUBIC 306 2.143211404077583E-4
100.0 NEARLY_CUBIC 307 2.119125258541743E-4
100.0 NEARLY_CUBIC 308 2.1055881318154945E-4
100.0 NEARLY_CUBIC 309 2.0968096706308614E-4
100.0 NEARLY_CUBIC 310 2.0981600250724597E-4
100.0 NEARLY_CUBIC 311 2.0640142531203054E-4
100.0 NEARLY_CUBIC 312 2.0512077487921943E-4
100.0 NEARLY_CUBIC 313 2.0542856618277483E-4
100.0 NEARLY_CUBIC 314 2.0229077250677463E-4
100.0 NEARLY_CUBIC 315 2.0190299399880374E-4
100.0 NEARLY_CUBIC 316 2.0112644494219012E-4
100.0 NEARLY_CUBIC 317 1.9823008004493659E-4
100.0 NEARLY_CUBIC 318 1.9797203497295968E-4
100.0 NEARLY_CUBIC 319 1.969099699277166E-4
100.0 NEARLY_CUBIC 320 1.963200972499024E-4
100.0 NEARLY_CUBIC 321 1.9410026791844004E-4
100.0 NEARLY_CUBIC 322 1.927823106586679E-4
100.0 NEARLY_CUBIC 323 1.9229283305799427E-4
100.0 NEARLY_CUBIC 324 1.9028935691833837E-4
100.0 NEARLY_CUBIC 325 1.8918739241646776E-4
100.0 NEARLY_CUBIC 326 1.8832632549070638E-4
100.0 NEARLY_CUBIC 327 1.8848881832367326E-4
100.0 NEARLY_CUBIC 328 1.8562452410542107E-4
100.0 NEARLY_CUBIC 329 1.8442222785219897E-4
100.0 NEARLY_CUBIC 330 1.8473566884491532E-4
100.0 NEARLY_CUBIC 331 1.8209695396187442E-4
100.0 NEARLY_CUBIC 332 1.817936038222001E-4
100.0 NEARLY_CUBIC 333 1.8104988608014239E-4
100.0 NEARLY_CUBIC 334 1.7860757433352248E-4
100.0 NEARLY_CUBIC 335 1.7841869118218057E-4
100.0 NEARLY_CUBIC 336 1.7743205853104627E-4
100.0 NEARLY_CUBIC 337 1.7695359193004023E-4
100.0 NEARLY_CUBIC 338 1.750900088750562E-4
100.0 NEARLY_CUBIC 339 1.7400814323487168E-4
100.0 NEARLY_CUBIC 340 1.734873098957479E-4
100.0 NEARLY_CUBIC 341 1.7180917834735965E-4
100.0 NEARLY_CUBIC 342 1.7090595113300466E-4
100.0 NEARLY_CUBIC 343 1.7006864953650336E-4
100.0 NEARLY_CUBIC 344 1.702502635700931E-4
100.0 NEARLY_CUBIC 345 1.6782776924317844E-4
100.0 NEARLY_CUBIC 346 1.6669921930478893E-4
100.0 NEARLY_CUBIC 347 1.6701363668492064E-4
100.0 NEARLY_CUBIC 348 1.647764657697337E-4
100.0 NEARLY_CUBIC 349 1.6454105257412976E-4
100.0 NEARLY_CUBIC 350 1.6383080077853052E-4
100.0 NEARLY_CUBIC 351 1.633537296057419E-4
100.0 NEARLY_CUBIC 352 1.6162079551351738E-4
100.0 NEARLY_CUBIC 353 1.6070247773347646E-4
100.0 NEARLY_CUBIC 354 1.603116427189022E-4
100.0 NEARLY_CUBIC 355 1.5873702483482077E-4
100.0 NEARLY_CUBIC 356 1.5784336726154535E-4
100.0 NEARLY_CUBIC 357 1.5730552410353482E-4
100.0 NEARLY_CUBIC 358 1.5589127447723783E-4
100.0 NEARLY_CUBIC 359 1.5514637440361412E-4
100.0 NEARLY_CUBIC 360 1.5433709966705678E-4
100.0 NEARLY_CUBIC 361 1.5453168008061624E-4
100.0 NEARLY_CUBIC 362 1.524674592436881E-4
100.0 NEARLY_CUBIC 363 1.5220097983492664E-4
100.0 NEARLY_CUBIC 364 1.517200454994594E-4
100.0 NEARLY_CUBIC 365 1.498091512028843E-4
100.0 NEARLY_CUBIC 366 1.4962874772450618E-4
100.0 NEARLY_CUBIC 367 1.4895180004081965E-4
100.0 NEARLY_CUBIC 368 1.4855985934758564E-4
100.0 NEARLY_CUBIC 369 1.4708398864238248E-4
100.0 NEARLY_CUBIC 370 1.462277215056318E-4
100.0 NEARLY_CUBIC 371 1.4590636920797095E-4
100.0 NEARLY_CUBIC 372 1.4456830000719734E-4
100.0 NEARLY_CUBIC 373 1.4382594597650566E-4
100.0 NEARLY_CUBIC 374 1.4328139269892404E-4
100.0 NEARLY_CUBIC 375 1.4338257678048194E-4
100.0 NEARLY_CUBIC 376 1.4146537911807755E-4
100.0 NEARLY_CUBIC 377 1.4068651841236957E-4
100.0 NEARLY_CUBIC 378 1.408894964001206E-4
100.0 NEARLY_CUBIC 379 1.3911846720349175E-4
100.0 NEARLY_CUBIC 380 1.3890554198559002E-4
100.0 NEARLY_CUBIC 381 1.3843082920805827E-4
100.0 NEARLY_CUBIC 382 1.3678744056733194E-4
100.0 NEARLY_CUBIC 383 1.3665182881927862E-4
100.0 NEARLY_CUBIC 384 1.3600748629549742E-4
100.0 NEARLY_CUBIC 385 1.3568366468330595E-4
100.0 NEARLY_CUBIC 386 1.3442002166685896E-4
100.0 NEARLY_CUBIC 387 1.3367877050640686E-4
100.0 NEARLY_CUBIC 388 1.3335438796913124E-4
100.0 NEARLY_CUBIC 389 1.3221157613951817E-4
100.0 NEARLY_CUBIC 390 1.315917846280712E-4
100.0 NEARLY_CUBIC 391 1.310478947162963E-4
100.0 NEARLY_CUBIC 392 1.3116474589391913E-4
100.0 NEARLY_CUBIC 393 1.295129792997507E-4
100.0 NEARLY_CUBIC 394 1.2876563385288975E-4
100.0 NEARLY_CUBIC 395 1.2897360541863634E-4
100.0 NEARLY_CUBIC 396 1.274445029642024E-4
100.0 NEARLY_CUBIC 397 1.2727578578308751E-4
100.0 NEARLY_CUBIC 398 1.2681059032226827E-4
100.0 NEARLY_CUBIC 399 1.2648106418922112E-4
100.0 NEARLY_CUBIC 400 1.2528936528388712E-4
100.0 NEARLY_CUBIC 401 1.246765791491633E-4
100.0 NEARLY_CUBIC 402 1.2440762094678703E-4
100.0 NEARLY_CUBIC 403 1.2332054588481967E-4
100.0 NEARLY_CUBIC 404 1.2269768771311362E-4
100.0 NEARLY_CUBIC 405 1.223510622749835E-4
100.0 NEARLY_CUBIC 406 1.213706489715527E-4
100.0 NEARLY_CUBIC 407 1.208508220389426E-4
100.0 NEARLY_CUBIC 408 1.2031283852786956E-4
100.0 NEARLY_CUBIC 409 1.2044129953192595E-4
100.0 NEARLY_CUBIC 410 1.1900987304924726E-4
100.0 NEARLY_CUBIC 411 1.1881800786550656E-4
100.0 NEARLY_CUBIC 412 1.1850468874508024E-4
100.0 NEARLY_CUBIC 413 1.171767319254613E-4
100.0 NEARLY_CUBIC 414 1.1704468791107203E-4
100.0 NEARLY_CUBIC 415 1.1659124799079379E-4
100.0 NEARLY_CUBIC 416 1.163162759461045E-4
100.0 NEARLY_CUBIC 417 1.1528430265039802E-4
100.0 NEARLY_CUBIC 418 1.147018093252683E-4
100.0 NEARLY_CUBIC 419 1.1447729696190123E-4
100.0 NEARLY_CUBIC 420 1.1353815991554939E-4
100.0 NEARLY_CUBIC 421 1.1301258071494402E-4
100.0 NEARLY_CUBIC 422 1.1265186252584769E-4
100.0 NEARLY_CUBIC 423 1.1271705062121384E-4
100.0 NEARLY_CUBIC 424 1.1136967008074095E-4
100.0 NEARLY_CUBIC 425 1.1084127735871974E-4
100.0 NEARLY_CUBIC 426 1.1097819862904146E-4
100.0 NEARLY_CUBIC 427 1.0973097405297949E-4
100.0 NEARLY_CUBIC 428 1.0957498561880996E-4
100.0 NEARLY_CUBIC 429 1.0925771234848725E-4
100.0 NEARLY_CUBIC 430 1.0809816244305992E-4
100.0 NEARLY_CUBIC 431 1.079966763897211E-4
100.0 NEARLY_CUBIC 432 1.0755645463955688E-4
100.0 NEARLY_CUBIC 433 1.0732602036744865E-4
100.0 NEARLY_CUBIC 434 1.0642878998279315E-4
100.0 NEARLY_CUBIC 435 1.058971555756294E-4
100.0 NEARLY_CUBIC 436 1.0568688651435565E-4
100.0 NEARLY_CUBIC 437 1.048725022259056E-4
100.0 NEARLY_CUBIC 438 1.0442732017645895E-4
100.0 NEARLY_CUBIC 439 1.0405867398910473E-4
100.0 NEARLY_CUBIC 440 1.0413650277829589E-4
100.0 NEARLY_CUBIC 441 1.0295882269950596E-4
100.0 NEARLY_CUBIC 442 1.0244255959257487E-4
100.0 NEARLY_CUBIC 443 1.0258548712283044E-4
100.0 NEARLY_CUBIC 444 1.014932550500447E-4
100.0 NEARLY_CUBIC 445 1.0136749971101366E-4
100.0 NEARLY_CUBIC 446 1.0104974089131247E-4
100.0 NEARLY_CUBIC 447 1.0081156724384144E-4
100.0 NEARLY_CUBIC 448 9.995617357105857E-5
100.0 NEARLY_CUBIC 449 9.953006193441638E-5
100.0 NEARLY_CUBIC 450 9.93361670227344E-5
100.0 NEARLY_CUBIC 451 9.85532916137899E-5
100.0 NEARLY_CUBIC 452 9.810049168779145E-5
100.0 NEARLY_CUBIC 453 9.786846723525144E-5
100.0 NEARLY_CUBIC 454 9.715991122094536E-5
100.0 NEARLY_CUBIC 455 9.678152772218951E-5
100.0 NEARLY_CUBIC 456 9.640961621615318E-5
100.0 NEARLY_CUBIC 457 9.649732506300523E-5
100.0 NEARLY_CUBIC 458 9.546311262953466E-5
100.0 NEARLY_CUBIC 459 9.531979405652535E-5
100.0 NEARLY_CUBIC 460 9.51076889155189E-5
100.0 NEARLY_CUBIC 461 9.414665627227592E-5
100.0 NEARLY_CUBIC 462 9.404647947430789E-5
100.0 NEARLY_CUBIC 463 9.373082988650694E-5
100.0 NEARLY_CUBIC 464 9.352962184827618E-5
100.0 NEARLY_CUBIC 465 9.277900946447204E-5
100.0 NEARLY_CUBIC 466 9.236748201413292E-5
100.0 NEARLY_CUBIC 467 9.220369322671118E-5
100.0 NEARLY_CUBIC 468 9.151841302479369E-5
100.0 NEARLY_CUBIC 469 9.113152167739003E-5
100.0 NEARLY_CUBIC 470 9.088393223199986E-5
100.0 NEARLY_CUBIC 471 9.092695412471485E-5
100.0 NEARLY_CUBIC 472 8.994302858500447E-5
100.0 NEARLY_CUBIC 473 8.957137057530318E-5
100.0 NEARLY_CUBIC 474 8.96667469350021E-5
100.0 NEARLY_CUBIC 475 8.875450639411753E-5
100.0 NEARLY_CUBIC 476 8.863628268773738E-5
100.0 NEARLY_CUBIC 477 8.841656237912332E-5
100.0 NEARLY_CUBIC 478 8.756720719604871E-5
100.0 NEARLY_CUBIC 479 8.748874863506728E-5
100.0 NEARLY_CUBIC 480 8.717713405692606E-5
100.0 NEARLY_CUBIC 481 8.700659366134289E-5
100.0 NEARLY_CUBIC 482 8.634590962763866E-5
100.0 NEARLY_CUBIC 483 8.595056199922624E-5
100.0 NEARLY_CUBIC 484 8.581024941989313E-5
100.0 NEARLY_CUBIC 485 8.52086907419114E-5
100.0 NEARLY_CUBIC 486 8.487715300642407E-5
100.0 NEARLY_CUBIC 487 8.461885569932548E-5
100.0 NEARLY_CUBIC 488 8.467207241169561E-5
100.0 NEARLY_CUBIC 489 8.380210265857002E-5
100.0 NEARLY_CUBIC 490 8.343334080773701E-5
100.0 NEARLY_CUBIC 491 8.353460279275637E-5
100.0 NEARLY_CUBIC 492 8.272660132657705E-5
100.0 NEARLY_CUBIC 493 8.262988823837247E-5
100.0 NEARLY_CUBIC 494 8.240556930338983E-5
100.0 NEARLY_CUBIC 495 8.165176694729936E-5
100.0 NEARLY_CUBIC 496 8.15918090149026E-5
100.0 NEARLY_CUBIC 497 8.128564189169296E-5
100.0 NEARLY_CUBIC 498 8.114063723896336E-5
100.0 NEARLY_CUBIC 499 8.055751017232993E-5
100.0 INSERT_SINH 125 2.329170871515629E-4
100.0 INSERT_SINH 126 0.0017044114853481673
100.0 INSERT_SINH 127 5.1475360026032035E-5
100.0 INSERT_SINH 128 -9.63759672862885E-4
100.0 INSERT_SINH 129 -5.882768774525537E-4
100.0 INSERT_SINH 130 -1.9773371622244795E-4
100.0 INSERT_SINH 131 0.0011914084783475332
100.0 INSERT_SINH 132 5.145768728427313E-4
100.0 INSERT_SINH 133 -6.933734154785931E-4
100.0 INSERT_SINH 134 -5.975078688904567E-4
100.0 INSERT_SINH 135 -4.821918432900141E-4
100.0 INSERT_SINH 136 6.125833879999654E-4
100.0 INSERT_SINH 137 0.0010007571096193324
100.0 INSERT_SINH 138 -3.517439972950953E-4
100.0 INSERT_SINH 139 -6.126872828113861E-4
100.0 INSERT_SINH 140 -6.512002460463684E-4
100.0 INSERT_SINH 141 1.9608897205003473E-4
100.0 INSERT_SINH 142 0.0014152046375950356
100.0 INSERT_SINH 143 3.715852726937641E-5
100.0 INSERT_SINH 144 -5.145635817398464E-4
100.0 INSERT_SINH 145 -7.288144192436619E-4
100.0 INSERT_SINH 146 -9.043568884381514E-5
100.0 INSERT_SINH 147 7.99810817564861E-4
100.0 INSERT_SINH 148 4.559527575662692E-4
100.0 INSERT_SINH 149 -3.333062572403733E-4
100.0 INSERT_SINH 150 -7.399983630200779E-4
100.0 INSERT_SINH 151 -2.725908075738026E-4
100.0 INSERT_SINH 152 3.36412524339913E-4
100.0 INSERT_SINH 153 8.92011942520643E-4
100.0 INSERT_SINH 154 -9.157985036845062E-5
100.0 INSERT_SINH 155 -6.803254942466808E-4
100.0 INSERT_SINH 156 -3.707500398033581E-4
100.0 INSERT_SINH 157 -3.0152014867113053E-6
100.0 INSERT_SINH 158 0.0010372301804735251
100.0 INSERT_SINH 159 1.935048550496532E-4
100.0 INSERT_SINH 160 -5.420183215076868E-4
100.0 INSERT_SINH 161 -4.01217163937595E-4
100.0 INSERT_SINH 162 -2.410389335505414E-4
100.0 INSERT_SINH 163 5.956506371700421E-4
100.0 INSERT_SINH 164 5.089798634783094E-4
100.0 INSERT_SINH 165 -3.446594126557123E-4
100.0 INSERT_SINH 166 -4.122028511610587E-4
100.0 INSERT_SINH 167 -3.9592621364237246E-4
100.0 INSERT_SINH 168 2.6508453424423095E-4
100.0 INSERT_SINH 169 8.449898801554667E-4
100.0 INSERT_SINH 170 -1.033771403844419E-4
100.0 INSERT_SINH 171 -3.831698687286611E-4
100.0 INSERT_SINH 172 -4.825371343137874E-4
100.0 INSERT_SINH 173 2.6438584657562103E-5
100.0 INSERT_SINH 174 7.579456098776305E-4
100.0 INSERT_SINH 175 1.7009840710446866E-4
100.0 INSERT_SINH 176 -2.8985745708398625E-4
100.0 INSERT_SINH 177 -5.130148241958565E-4
100.0 INSERT_SINH 178 -1.3594149142548417E-4
100.0 INSERT_SINH 179 3.901892698752185E-4
100.0 INSERT_SINH 180 4.666463244560326E-4
100.0 INSERT_SINH 181 -1.4646708382937135E-4
100.0 INSERT_SINH 182 -5.011322059713663E-4
100.0 INSERT_SINH 183 -2.349457488084461E-4
100.0 INSERT_SINH 184 1.1099490552179958E-4
100.0 INSERT_SINH 185 7.79160635470344E-4
100.0 INSERT_SINH 186 3.571371512078869E-5
100.0 INSERT_SINH 187 -4.331314821683918E-4
100.0 INSERT_SINH 188 -2.812306835715539E-4
100.0 INSERT_SINH 189 -9.370601119984556E-5
100.0 INSERT_SINH 190 5.789343306408234E-4
100.0 INSERT_SINH 191 2.476835616205264E-4
100.0 INSERT_SINH 192 -3.169755944716357E-4
100.0 INSERT_SINH 193 -2.836390190634752E-4
100.0 INSERT_SINH 194 -2.3564416343990757E-4
100.0 INSERT_SINH 195 3.05789747024221E-4
100.0 INSERT_SINH 196 4.822443508900598E-4
100.0 INSERT_SINH 197 -1.6273078430595334E-4
100.0 INSERT_SINH 198 -2.8999555158693013E-4
100.0 INSERT_SINH 199 -3.246363405331465E-4
100.0 INSERT_SINH 200 1.0110552675257622E-4
100.0 INSERT_SINH 201 7.222505244457444E-4
100.0 INSERT_SINH 202 2.1453379994706978E-5
100.0 INSERT_SINH 203 -2.4647528303134436E-4
100.0 INSERT_SINH 204 -3.6892551039446886E-4
100.0 INSERT_SINH 205 -4.538128843112332E-5
100.0 INSERT_SINH 206 4.1925147833632437E-4
100.0 INSERT_SINH 207 2.2896190334664723E-4
100.0 INSERT_SINH 208 -1.616725049946588E-4
100.0 INSERT_SINH 209 -3.7696349095162063E-4
100.0 INSERT_SINH 210 -1.4233805418895074E-4
100.0 INSERT_SINH 211 1.8265071578493774E-4
100.0 INSERT_SINH 212 4.544138911137807E-4
100.0 INSERT_SINH 213 -4.337087169048459E-5
100.0 INSERT_SINH 214 -3.495512879969631E-4
100.0 INSERT_SINH 215 -1.971068319921443E-4
100.0 INSERT_SINH 216 3.094207838838514E-6
100.0 INSERT_SINH 217 5.632641058657128E-4
100.0 INSERT_SINH 218 1.0200332993681727E-4
100.0 INSERT_SINH 219 -2.8261565456544346E-4
100.0 INSERT_SINH 220 -2.159247209561066E-4
100.0 INSERT_SINH 221 -1.273942244912618E-4
100.0 INSERT_SINH 222 3.3103957466718015E-4
100.0 INSERT_SINH 223 2.6913182414123327E-4
100.0 INSERT_SINH 224 -1.831643416405626E-4
100.0 INSERT_SINH 225 -2.1946028115804594E-4
100.0 INSERT_SINH 226 -2.1563479508124317E-4
100.0 INSERT_SINH 227 1.51781895973091E-4
100.0 INSERT_SINH 228 4.5360427398088987E-4
100.0 INSERT_SINH 229 -5.704590860888814E-5
100.0 INSERT_SINH 230 -2.0594517009575597E-4
100.0 INSERT_SINH 231 -2.674745585737881E-4
100.0 INSERT_SINH 232 1.840211394465996E-5
100.0 INSERT_SINH 233 4.351004321856422E-4
100.0 INSERT_SINH 234 9.084775212908625E-5
100.0 INSERT_SINH 235 -1.5812621426025686E-4
100.0 INSERT_SINH 236 -2.879386090781644E-4
100.0 INSERT_SINH 237 -7.52045970981996E-5
100.0 INSERT_SINH 238 2.301243540099307E-4
100.0 INSERT_SINH 239 2.5641701789380633E-4
100.0 INSERT_SINH 240 -8.157898474614456E-5
100.0 INSERT_SINH 241 -2.828072692344641E-4
100.0 INSERT_SINH 242 -1.3430806553582642E-4
100.0 INSERT_SINH 243 7.023058829336293E-5
100.0 INSERT_SINH 244 4.36220528894804E-4
100.0 INSERT_SINH 245 1.8975304433954676E-5
100.0 INSERT_SINH 246 -2.473040525035053E-4
100.0 INSERT_SINH 247 -1.6346753566409689E-4
100.0 INSERT_SINH 248 -5.024812903231535E-5
100.0 INSERT_SINH 249 3.472826377750593E-4
100.0 INSERT_SINH 250 1.3953089487950265E-4
100.0 INSERT_SINH 251 -1.8403746628292694E-4
100.0 INSERT_SINH 252 -1.6663581404419148E-4
100.0 INSERT_SINH 253 -1.362404200118128E-4
100.0 INSERT_SINH 254 1.8780518820493697E-4
100.0 INSERT_SINH 255 2.7668299192340484E-4
100.0 INSERT_SINH 256 -9.733063158234856E-5
100.0 INSERT_SINH 257 -1.6910027877026224E-4
100.0 INSERT_SINH 258 -1.9204147652818193E-4
100.0 INSERT_SINH 259 6.54253882164113E-5
100.0 INSERT_SINH 260 4.2753304200804365E-4
100.0 INSERT_SINH 261 9.119008464786305E-6
100.0 INSERT_SINH 262 -1.4562679306040494E-4
100.0 INSERT_SINH 263 -2.2140185357599762E-4
100.0 INSERT_SINH 264 -2.4317107054194764E-5
100.0 INSERT_SINH 265 2.628797515402681E-4
100.0 INSERT_SINH 266 1.321438550343501E-4
100.0 INSERT_SINH 267 -9.745360173774031E-5
100.0 INSERT_SINH 268 -2.2804322609504268E-4
100.0 INSERT_SINH 269 -8.533089383888637E-5
100.0 INSERT_SINH 270 1.1878565038436761E-4
100.0 INSERT_SINH 271 2.690261803151017E-4
100.0 INSERT_SINH 272 -2.8140162924294998E-5
100.0 INSERT_SINH 273 -2.1339047039425907E-4
100.0 INSERT_SINH 274 -1.2104728894879457E-4
100.0 INSERT_SINH 275 7.045991017751163E-6
100.0 INSERT_SINH 276 3.580045760438466E-4
100.0 INSERT_SINH 277 5.9235558289572054E-5
100.0 INSERT_SINH 278 -1.7489921475322134E-4
100.0 INSERT_SINH 279 -1.3448378674274508E-4
100.0 INSERT_SINH 280 -7.601546964375316E-5
100.0 INSERT_SINH 281 2.1436585239920092E-4
100.0 INSERT_SINH 282 1.620078858604046E-4
100.0 INSERT_SINH 283 -1.1584829512623074E-4
100.0 INSERT_SINH 284 -1.3597253334829418E-4
100.0 INSERT_SINH 285 -1.3364523434455933E-4
100.0 INSERT_SINH 286 1.0134516501425495E-4
100.0 INSERT_SINH 287 2.7786500486737253E-4
100.0 INSERT_SINH 288 -3.909079520125758E-5
100.0 INSERT_SINH 289 -1.290298184599692E-4
100.0 INSERT_SINH 290 -1.687149337605831E-4
100.0 INSERT_SINH 291 1.5585502378012706E-5
100.0 INSERT_SINH 292 2.862167854305042E-4
100.0 INSERT_SINH 293 5.2887120793432274E-5
100.0 INSERT_SINH 294 -1.0072480583334098E-4
100.0 INSERT_SINH 295 -1.8376851208934397E-4
100.0 INSERT_SINH 296 -4.589116538022964E-5
100.0 INSERT_SINH 297 1.5509504015165376E-4
100.0 INSERT_SINH 298 1.5791619126614975E-4
100.0 INSERT_SINH 299 -5.380252303677224E-5
100.0 INSERT_SINH 300 -1.8176552840865057E-4
100.0 INSERT_SINH 301 -8.57306287604942E-5
100.0 INSERT_SINH 302 5.100732120411067E-5
100.0 INSERT_SINH 303 2.741014223466287E-4
100.0 INSERT_SINH 304 9.32746884885205E-6
100.0 INSERT_SINH 305 -1.607175703934871E-4
100.0 INSERT_SINH 306 -1.0628685580105213E-4
100.0 INSERT_SINH 307 -2.886078917940793E-5
100.0 INSERT_SINH 308 2.3453804618656093E-4
100.0 INSERT_SINH 309 8.654730761925578E-5
100.0 INSERT_SINH 310 -1.2159299767278142E-4
100.0 INSERT_SINH 311 -1.0965701941900718E-4
100.0 INSERT_SINH 312 -8.702203009214315E-5
100.0 INSERT_SINH 313 1.2957236408439599E-4
100.0 INSERT_SINH 314 1.7599326996275977E-4
100.0 INSERT_SINH 315 -6.663491078562345E-5
100.0 INSERT_SINH 316 -1.1083235808539982E-4
100.0 INSERT_SINH 317 -1.2572282156764203E-4
100.0 INSERT_SINH 318 4.771674261139225E-5
100.0 INSERT_SINH 319 2.760234584160415E-4
100.0 INSERT_SINH 320 2.1753604175778207E-6
100.0 INSERT_SINH 321 -9.676943462233467E-5
100.0 INSERT_SINH 322 -1.469740752697568E-4
100.0 INSERT_SINH 323 -1.3349394738515485E-5
100.0 INSERT_SINH 324 1.829976231673136E-4
100.0 INSERT_SINH 325 8.308571607162918E-5
100.0 INSERT_SINH 326 -6.625996270193113E-5
100.0 INSERT_SINH 327 -1.5267204388891287E-4
100.0 INSERT_SINH 328 -5.5708335393589437E-5
100.0 INSERT_SINH 329 8.564156154378111E-5
100.0 INSERT_SINH 330 1.7454514153980583E-4
100.0 INSERT_SINH 331 -2.1222269505294378E-5
100.0 INSERT_SINH 332 -1.4417517265119528E-4
100.0 INSERT_SINH 333 -8.123079078359297E-5
100.0 INSERT_SINH 334 9.008823131928523E-6
100.0 INSERT_SINH 335 2.5023780301314247E-4
100.0 INSERT_SINH 336 3.6637245051096556E-5
100.0 INSERT_SINH 337 -1.1971613116523727E-4
100.0 INSERT_SINH 338 -9.15993245014235E-5
100.0 INSERT_SINH 339 -4.8884748011790435E-5
100.0 INSERT_SINH 340 1.5227387576066675E-4
100.0 INSERT_SINH 341 1.0579909881736071E-4
100.0 INSERT_SINH 342 -8.108802113016012E-5
100.0 INSERT_SINH 343 -9.234271868674426E-5
100.0 INSERT_SINH 344 -8.982898326248545E-5
100.0 INSERT_SINH 345 7.41486288236004E-5
100.0 INSERT_SINH 346 1.8490893076617E-4
100.0 INSERT_SINH 347 -2.9892358131444752E-5
100.0 INSERT_SINH 348 -8.867841040460789E-5
100.0 INSERT_SINH 349 -1.154401859468912E-4
100.0 INSERT_SINH 350 1.4019015993849138E-5
100.0 INSERT_SINH 351 2.0493166140811425E-4
100.0 INSERT_SINH 352 3.243903749794441E-5
100.0 INSERT_SINH 353 -7.0421218663963E-5
100.0 INSERT_SINH 354 -1.2717948193641249E-4
100.0 INSERT_SINH 355 -2.9782716087556338E-5
100.0 INSERT_SINH 356 1.1352953263221721E-4
100.0 INSERT_SINH 357 1.0462487654816499E-4
100.0 INSERT_SINH 358 -3.912150628027078E-5
100.0 INSERT_SINH 359 -1.2675450623289564E-4
100.0 INSERT_SINH 360 -5.876724757891694E-5
100.0 INSERT_SINH 361 4.0058903978845706E-5
100.0 INSERT_SINH 362 1.8551758696050413E-4
100.0 INSERT_SINH 363 3.827909202502866E-6
100.0 INSERT_SINH 364 -1.1327660001736461E-4
100.0 INSERT_SINH 365 -7.430432652721919E-5
100.0 INSERT_SINH 366 -1.7074069003086834E-5
100.0 INSERT_SINH 367 1.7088605249426791E-4
100.0 INSERT_SINH 368 5.7174595153863805E-5
100.0 INSERT_SINH 369 -8.708717516059394E-5
100.0 INSERT_SINH 370 -7.763708780528233E-5
100.0 INSERT_SINH 371 -5.931815636905924E-5
100.0 INSERT_SINH 372 9.62766337098131E-5
100.0 INSERT_SINH 373 1.1979138292517177E-4
100.0 INSERT_SINH 374 -4.949753330008022E-5
100.0 INSERT_SINH 375 -7.828218710681512E-5
100.0 INSERT_SINH 376 -8.799149831428821E-5
100.0 INSERT_SINH 377 3.739431087712575E-5
100.0 INSERT_SINH 378 1.9066301945436237E-4
100.0 INSERT_SINH 379 -1.6907789466280576E-6
100.0 INSERT_SINH 380 -6.930857450448968E-5
100.0 INSERT_SINH 381 -1.0429446469339965E-4
100.0 INSERT_SINH 382 -7.117047533533594E-6
100.0 INSERT_SINH 383 1.3640032360706655E-4
100.0 INSERT_SINH 384 5.5264774268870553E-5
100.0 INSERT_SINH 385 -4.8593737410840276E-5
100.0 INSERT_SINH 386 -1.0932112549344453E-4
100.0 INSERT_SINH 387 -3.849455205395813E-5
100.0 INSERT_SINH 388 6.596037688222367E-5
100.0 INSERT_SINH 389 1.2040372490096374E-4
100.0 INSERT_SINH 390 -1.7288048504315867E-5
100.0 INSERT_SINH 391 -1.0414224423982432E-4
100.0 INSERT_SINH 392 -5.786770079962977E-5
100.0 INSERT_SINH 393 9.888115787060059E-6
100.0 INSERT_SINH 394 1.8639522532248876E-4
100.0 INSERT_SINH 395 2.3565517788259882E-5
100.0 INSERT_SINH 396 -8.756025625311636E-5
100.0 INSERT_SINH 397 -6.626858533120839E-5
100.0 INSERT_SINH 398 -3.300542654871563E-5
100.0 INSERT_SINH 399 1.1507480998362851E-4
100.0 INSERT_SINH 400 7.302063677183668E-5
100.0 INSERT_SINH 401 -6.062241087212428E-5
100.0 INSERT_SINH 402 -6.668815901189618E-5
100.0 INSERT_SINH 403 -6.380902635205743E-5
100.0 INSERT_SINH 404 5.7614840963893243E-5
100.0 INSERT_SINH 405 1.3021805937585285E-4
100.0 INSERT_SINH 406 -2.431637719757518E-5
100.0 INSERT_SINH 407 -6.483437539506198E-5
100.0 INSERT_SINH 408 -8.35204974838355E-5
100.0 INSERT_SINH 409 1.2897895000030246E-5
100.0 INSERT_SINH 410 1.5545100942748746E-4
100.0 INSERT_SINH 411 2.0459165965824866E-5
100.0 INSERT_SINH 412 -5.237536062807635E-5
100.0 INSERT_SINH 413 -9.305498341261043E-5
100.0 INSERT_SINH 414 -2.0101637624669877E-5
100.0 INSERT_SINH 415 8.788374198998028E-5
100.0 INSERT_SINH 416 7.288595080634508E-5
100.0 INSERT_SINH 417 -3.027147624656834E-5
100.0 INSERT_SINH 418 -9.34778462511332E-5
100.0 INSERT_SINH 419 -4.2325800669651414E-5
100.0 INSERT_SINH 420 3.3048663652390786E-5
100.0 INSERT_SINH 421 1.3221844173472164E-4
100.0 INSERT_SINH 422 6.004316346341909E-7
100.0 INSERT_SINH 423 -8.440324358316431E-5
100.0 INSERT_SINH 424 -5.464050298220613E-5
100.0 INSERT_SINH 425 -1.0041862857246286E-5
100.0 INSERT_SINH 426 1.3124367110117774E-4
100.0 INSERT_SINH 427 3.943922635052388E-5
100.0 INSERT_SINH 428 -6.590045750254347E-5
100.0 INSERT_SINH 429 -5.784222317961607E-5
100.0 INSERT_SINH 430 -4.2297361163345926E-5
100.0 INSERT_SINH 431 7.529452413645998E-5
100.0 INSERT_SINH 432 8.551247026700182E-5
100.0 INSERT_SINH 433 -3.880181140880623E-5
100.0 INSERT_SINH 434 -5.8235370301584766E-5
100.0 INSERT_SINH 435 -6.455600209909207E-5
100.0 INSERT_SINH 436 3.072022914096806E-5
100.0 INSERT_SINH 437 1.3815012568141327E-4
100.0 INSERT_SINH 438 -3.869616709728518E-6
100.0 INSERT_SINH 439 -5.2281916683938334E-5
100.0 INSERT_SINH 440 -7.759071658508532E-5
100.0 INSERT_SINH 441 -3.3387891948954973E-6
100.0 INSERT_SINH 442 1.0667223478888488E-4
100.0 INSERT_SINH 443 3.8197506755377475E-5
100.0 INSERT_SINH 444 -3.752457883443583E-5
100.0 INSERT_SINH 445 -8.211473383434864E-5
100.0 INSERT_SINH 446 -2.7676240484719727E-5
100.0 INSERT_SINH 447 5.3170485679654433E-5
100.0 INSERT_SINH 448 8.67589371478239E-5
100.0 INSERT_SINH 449 -1.470701464212354E-5
100.0 INSERT_SINH 450 -7.886939656920333E-5
100.0 INSERT_SINH 451 -4.3025480931380145E-5
100.0 INSERT_SINH 452 1.0199314361081235E-5
100.0 INSERT_SINH 453 1.4122690495055323E-4
100.0 INSERT_SINH 454 1.5487234866551347E-5
100.0 INSERT_SINH 455 -6.711188931163292E-5
100.0 INSERT_SINH 456 -5.006451874445261E-5
100.0 INSERT_SINH 457 -2.3008730847262626E-5
100.0 INSERT_SINH 458 9.089445960919207E-5
100.0 INSERT_SINH 459 5.242951958805975E-5
100.0 INSERT_SINH 460 -4.745551812845861E-5
100.0 INSERT_SINH 461 -5.0325187732624954E-5
100.0 INSERT_SINH 462 -4.7164355622797416E-5
100.0 INSERT_SINH 463 4.6703378139500984E-5
100.0 INSERT_SINH 464 9.554135442568779E-5
100.0 INSERT_SINH 465 -2.055195957906264E-5
100.0 INSERT_SINH 466 -4.9542035345240265E-5
100.0 INSERT_SINH 467 -6.292610381697372E-5
100.0 INSERT_SINH 468 1.1999227949477387E-5
100.0 INSERT_SINH 469 1.2294808382584677E-4
100.0 INSERT_SINH 470 1.2998185510593174E-5
100.0 INSERT_SINH 471 -4.0701499071538194E-5
100.0 INSERT_SINH 472 -7.09045380569151E-5
100.0 INSERT_SINH 473 -1.3892830418971158E-5
100.0 INSERT_SINH 474 7.082321676543657E-5
100.0 INSERT_SINH 475 5.264109627667324E-5
100.0 INSERT_SINH 476 -2.4439361140160543E-5
100.0 INSERT_SINH 477 -7.180093314218539E-5
100.0 INSERT_SINH 478 -3.159918966666453E-5
100.0 INSERT_SINH 479 2.8192626051026792E-5
100.0 INSERT_SINH 480 9.786583095472423E-5
100.0 INSERT_SINH 481 -1.343083893878827E-6
100.0 INSERT_SINH 482 -6.548260102512415E-5
100.0 INSERT_SINH 483 -4.17015893812156E-5
100.0 INSERT_SINH 484 -5.597110196209343E-6
100.0 INSERT_SINH 485 1.0476844988804856E-4
100.0 INSERT_SINH 486 2.8044234574586824E-5
100.0 INSERT_SINH 487 -5.189201502897589E-5
100.0 INSERT_SINH 488 -4.474058704895256E-5
100.0 INSERT_SINH 489 -3.115372663975435E-5
100.0 INSERT_SINH 490 6.112570861516176E-5
100.0 INSERT_SINH 491 6.322026013272364E-5
100.0 INSERT_SINH 492 -3.1590294254257856E-5
100.0 INSERT_SINH 493 -4.500090570225268E-5
100.0 INSERT_SINH 494 -4.904276352268866E-5
100.0 INSERT_SINH 495 2.6083816205169086E-5
100.0 INSERT_SINH 496 1.0372014070014757E-4
100.0 INSERT_SINH 497 -5.097139342602475E-6
100.0 INSERT_SINH 498 -4.09613474130488E-5
100.0 INSERT_SINH 499 -5.979076641571268E-5
100.0 INSERT_CUBIC 125 7.433165301069522E-4
100.0 INSERT_CUBIC 126 -5.723091236675693E-4
100.0 INSERT_CUBIC 127 -0.0011680234894888564
100.0 INSERT_CUBIC 128 4.5882703872734965E-5
100.0 INSERT_CUBIC 129 -1.5306721126773226E-4
100.0 INSERT_CUBIC 130 -0.0012082537194175735
100.0 INSERT_CUBIC 131 -3.5863413522285725E-4
100.0 INSERT_CUBIC 132 4.69844148372367E-4
100.0 INSERT_CUBIC 133 -9.908469863906255E-4
100.0 INSERT_CUBIC 134 -5.220293507544049E-4
100.0 INSERT_CUBIC 135 1.3157172309385956E-4
100.0 INSERT_CUBIC 136 -5.366130979864714E-4
100.0 INSERT_CUBIC 137 -5.037409320070019E-4
100.0 INSERT_CUBIC 138 -4.535683878676977E-4
100.0 INSERT_CUBIC 139 1.0441651230319593E-4
100.0 INSERT_CUBIC 140 -5.517457195063358E-4
100.0 INSERT_CUBIC 141 -8.007452360887513E-4
100.0 INSERT_CUBIC 142 3.894672515571962E-4
100.0 INSERT_CUBIC 143 -3.632043387495898E-4
100.0 INSERT_CUBIC 144 -9.493309124475324E-4
100.0 INSERT_CUBIC 145 -8.628709495805964E-5
100.0 INSERT_CUBIC 146 1.6573605716274642E-5
100.0 INSERT_CUBIC 147 -9.233504825107985E-4
100.0 INSERT_CUBIC 148 -3.466096638513605E-4
100.0 INSERT_CUBIC 149 5.500182175639523E-4
100.0 INSERT_CUBIC 150 -6.913017474219352E-4
100.0 INSERT_CUBIC 151 -4.260691113255888E-4
100.0 INSERT_CUBIC 152 -6.192579575037271E-5
100.0 INSERT_CUBIC 153 -2.8365510918293424E-4
100.0 INSERT_CUBIC 154 -4.355301146414803E-4
100.0 INSERT_CUBIC 155 -4.7112281698691305E-4
100.0 INSERT_CUBIC 156 2.6637181734434634E-4
100.0 INSERT_CUBIC 157 -4.119782874689726E-4
100.0 INSERT_CUBIC 158 -7.006898634984715E-4
100.0 INSERT_CUBIC 159 1.767400202323799E-4
100.0 INSERT_CUBIC 160 -2.1195030578358143E-4
100.0 INSERT_CUBIC 161 -7.777907454071809E-4
100.0 INSERT_CUBIC 162 -1.5322748494961402E-4
100.0 INSERT_CUBIC 163 1.3403381321586139E-4
100.0 INSERT_CUBIC 164 -7.069602292157917E-4
100.0 INSERT_CUBIC 165 -3.186192660500353E-4
100.0 INSERT_CUBIC 166 2.809197310473799E-4
100.0 INSERT_CUBIC 167 -4.7360280820107903E-4
100.0 INSERT_CUBIC 168 -3.436114155004333E-4
100.0 INSERT_CUBIC 169 -1.7126240712750374E-4
100.0 INSERT_CUBIC 170 -1.0489070693786573E-4
100.0 INSERT_CUBIC 171 -3.661128460108465E-4
100.0 INSERT_CUBIC 172 -4.6103158001820077E-4
100.0 INSERT_CUBIC 173 3.7600577308216643E-4
100.0 INSERT_CUBIC 174 -3.0055105007953387E-4
100.0 INSERT_CUBIC 175 -6.107371988877119E-4
100.0 INSERT_CUBIC 176 4.683169491892514E-5
100.0 INSERT_CUBIC 177 -9.843397918052332E-5
100.0 INSERT_CUBIC 178 -6.40277344377882E-4
100.0 INSERT_CUBIC 179 -1.8332536539222843E-4
100.0 INSERT_CUBIC 180 2.1871624271119217E-4
100.0 INSERT_CUBIC 181 -5.386661838526763E-4
100.0 INSERT_CUBIC 182 -2.8393883735544634E-4
100.0 INSERT_CUBIC 183 1.0333468160172998E-4
100.0 INSERT_CUBIC 184 -3.1013980725802526E-4
100.0 INSERT_CUBIC 185 -2.725583500420292E-4
100.0 INSERT_CUBIC 186 -2.3097257898241352E-4
100.0 INSERT_CUBIC 187 2.589803440322669E-5
100.0 INSERT_CUBIC 188 -3.008599017690905E-4
100.0 INSERT_CUBIC 189 -4.3683070338040864E-4
100.0 INSERT_CUBIC 190 2.465616859614883E-4
100.0 INSERT_CUBIC 191 -2.1012911500450926E-4
100.0 INSERT_CUBIC 192 -5.306074138626826E-4
100.0 INSERT_CUBIC 193 -3.236326080058305E-5
100.0 INSERT_CUBIC 194 -1.0671301071685235E-5
100.0 INSERT_CUBIC 195 -5.241348158082637E-4
100.0 INSERT_CUBIC 196 -1.9198340843429307E-4
100.0 INSERT_CUBIC 197 2.81774461404094E-4
100.0 INSERT_CUBIC 198 -4.049938346346593E-4
100.0 INSERT_CUBIC 199 -2.4714423211946723E-4
100.0 INSERT_CUBIC 200 -1.126465172429647E-5
100.0 INSERT_CUBIC 201 -1.8406293712303068E-4
100.0 INSERT_CUBIC 202 -2.4520333093880353E-4
100.0 INSERT_CUBIC 203 -2.6046153074021916E-4
100.0 INSERT_CUBIC 204 1.2432375099624693E-4
100.0 INSERT_CUBIC 205 -2.4138658170747007E-4
100.0 INSERT_CUBIC 206 -4.057132882402392E-4
100.0 INSERT_CUBIC 207 1.2621641260146532E-4
100.0 INSERT_CUBIC 208 -1.355537341205526E-4
100.0 INSERT_CUBIC 209 -4.5935522859874567E-4
100.0 INSERT_CUBIC 210 -7.947515136219607E-5
100.0 INSERT_CUBIC 211 5.885704989694318E-5
100.0 INSERT_CUBIC 212 -4.2565601006883114E-4
100.0 INSERT_CUBIC 213 -1.879601658782981E-4
100.0 INSERT_CUBIC 214 1.9764079904627252E-4
100.0 INSERT_CUBIC 215 -2.9684639742733054E-4
100.0 INSERT_CUBIC 216 -2.1052443740599003E-4
100.0 INSERT_CUBIC 217 -8.491777565433622E-5
100.0 INSERT_CUBIC 218 -8.4616162991491E-5
100.0 INSERT_CUBIC 219 -2.1873783035308847E-4
100.0 INSERT_CUBIC 220 -2.71131836950822E-4
100.0 INSERT_CUBIC 221 2.0014785914979072E-4
100.0 INSERT_CUBIC 222 -1.878472992156155E-4
100.0 INSERT_CUBIC 223 -3.716172524290684E-4
100.0 INSERT_CUBIC 224 4.5488567656626344E-5
100.0 INSERT_CUBIC 225 -7.315252813855366E-5
100.0 INSERT_CUBIC 226 -3.962060960738256E-4
100.0 INSERT_CUBIC 227 -1.0578089412804914E-4
100.0 INSERT_CUBIC 228 1.1507415370548557E-4
100.0 INSERT_CUBIC 229 -3.4159837792824277E-4
100.0 INSERT_CUBIC 230 -1.7642103347048632E-4
100.0 INSERT_CUBIC 231 8.751019458852483E-5
100.0 INSERT_CUBIC 232 -2.0793086251424953E-4
100.0 INSERT_CUBIC 233 -1.7520671001403088E-4
100.0 INSERT_CUBIC 234 -1.3127991245820425E-4
100.0 INSERT_CUBIC 235 -4.669551422420426E-6
100.0 INSERT_CUBIC 236 -1.8939580483046115E-4
100.0 INSERT_CUBIC 237 -2.6992776789391826E-4
100.0 INSERT_CUBIC 238 1.7732586007701556E-4
100.0 INSERT_CUBIC 239 -1.3984752100260067E-4
100.0 INSERT_CUBIC 240 -3.367330081536224E-4
100.0 INSERT_CUBIC 241 -8.296203755087106E-6
100.0 INSERT_CUBIC 242 -2.0266604789487275E-5
100.0 INSERT_CUBIC 243 -3.384492786495663E-4
100.0 INSERT_CUBIC 244 -1.1834578779001959E-4
100.0 INSERT_CUBIC 245 1.6132016950543004E-4
100.0 INSERT_CUBIC 246 -2.6930732432228766E-4
100.0 INSERT_CUBIC 247 -1.6049912638482766E-4
100.0 INSERT_CUBIC 248 1.0652394015320255E-5
100.0 INSERT_CUBIC 249 -1.3379056779960763E-4
100.0 INSERT_CUBIC 250 -1.5539343422954488E-4
100.0 INSERT_CUBIC 251 -1.5909389939183782E-4
100.0 INSERT_CUBIC 252 6.065693890899837E-5
100.0 INSERT_CUBIC 253 -1.5932634035031867E-4
100.0 INSERT_CUBIC 254 -2.612017541414602E-4
100.0 INSERT_CUBIC 255 9.89954240577795E-5
100.0 INSERT_CUBIC 256 -9.681869729938342E-5
100.0 INSERT_CUBIC 257 -3.022795908229625E-4
100.0 INSERT_CUBIC 258 -4.339606074843516E-5
100.0 INSERT_CUBIC 259 2.506380643474415E-5
100.0 INSERT_CUBIC 260 -2.8562282359034796E-4
100.0 INSERT_CUBIC 261 -1.2172396485654602E-4
100.0 INSERT_CUBIC 262 1.5240050694353968E-4
100.0 INSERT_CUBIC 263 -2.066596540606369E-4
100.0 INSERT_CUBIC 264 -1.4213510159999387E-4
100.0 INSERT_CUBIC 265 -4.268000980145459E-5
100.0 INSERT_CUBIC 266 -7.120026372131605E-5
100.0 INSERT_CUBIC 267 -1.4456571597509793E-4
100.0 INSERT_CUBIC 268 -1.7411303041825477E-4
100.0 INSERT_CUBIC 269 1.1479654968304942E-4
100.0 INSERT_CUBIC 270 -1.2969073550195276E-4
100.0 INSERT_CUBIC 271 -2.4774510643199577E-4
100.0 INSERT_CUBIC 272 4.3206323395050816E-5
100.0 INSERT_CUBIC 273 -5.817269690133742E-5
100.0 INSERT_CUBIC 274 -2.690635731124047E-4
100.0 INSERT_CUBIC 275 -6.533468826619426E-5
100.0 INSERT_CUBIC 276 6.430837077164853E-5
100.0 INSERT_CUBIC 277 -2.37499086459092E-4
100.0 INSERT_CUBIC 278 -1.1892072561980882E-4
100.0 INSERT_CUBIC 279 7.66890402674747E-5
100.0 INSERT_CUBIC 280 -1.5196798178296334E-4
100.0 INSERT_CUBIC 281 -1.2254842962011736E-4
100.0 INSERT_CUBIC 282 -7.911201587118555E-5
100.0 INSERT_CUBIC 283 -1.777945600656139E-5
100.0 INSERT_CUBIC 284 -1.2999588822015795E-4
100.0 INSERT_CUBIC 285 -1.8021168954041045E-4
100.0 INSERT_CUBIC 286 1.3760742015955785E-4
100.0 INSERT_CUBIC 287 -1.0110128987284028E-4
100.0 INSERT_CUBIC 288 -2.3138045738990698E-4
100.0 INSERT_CUBIC 289 3.8084867157728297E-6
100.0 INSERT_CUBIC 290 -2.3362346311728288E-5
100.0 INSERT_CUBIC 291 -2.368323370531833E-4
100.0 INSERT_CUBIC 292 -7.789004467229077E-5
100.0 INSERT_CUBIC 293 9.85871988929965E-5
100.0 INSERT_CUBIC 294 -1.937039447690303E-4
100.0 INSERT_CUBIC 295 -1.1195819341880409E-4
100.0 INSERT_CUBIC 296 2.1046269077285018E-5
100.0 INSERT_CUBIC 297 -1.0388960253049362E-4
100.0 INSERT_CUBIC 298 -1.059945154686659E-4
100.0 INSERT_CUBIC 299 -1.0324421028995445E-4
100.0 INSERT_CUBIC 300 2.8260412088254583E-5
100.0 INSERT_CUBIC 301 -1.1327852193776522E-4
100.0 INSERT_CUBIC 302 -1.8005032508128238E-4
100.0 INSERT_CUBIC 303 8.203160433550849E-5
100.0 INSERT_CUBIC 304 -7.385948752292038E-5
100.0 INSERT_CUBIC 305 -2.1331410167713116E-4
100.0 INSERT_CUBIC 306 -2.3515180474831254E-5
100.0 INSERT_CUBIC 307 8.098664895594965E-6
100.0 INSERT_CUBIC 308 -2.055189127418977E-4
100.0 INSERT_CUBIC 309 -8.369581307698937E-5
100.0 INSERT_CUBIC 310 1.2428366256234114E-4
100.0 INSERT_CUBIC 311 -1.5382173866340665E-4
100.0 INSERT_CUBIC 312 -1.0221880054839261E-4
100.0 INSERT_CUBIC 313 -1.959280908625516E-5
100.0 INSERT_CUBIC 314 -6.135086945846524E-5
100.0 INSERT_CUBIC 315 -1.0195538519264247E-4
100.0 INSERT_CUBIC 316 -1.1833119260140634E-4
100.0 INSERT_CUBIC 317 6.828494066901669E-5
100.0 INSERT_CUBIC 318 -9.544028414820716E-5
100.0 INSERT_CUBIC 319 -1.7548614317330902E-4
100.0 INSERT_CUBIC 320 4.075556353111409E-5
100.0 INSERT_CUBIC 321 -4.808920116916582E-5
100.0 INSERT_CUBIC 322 -1.9435901819608858E-4
100.0 INSERT_CUBIC 323 -4.184975505427957E-5
100.0 INSERT_CUBIC 324 3.6633265958485595E-5
100.0 INSERT_CUBIC 325 -1.7549186140852768E-4
100.0 INSERT_CUBIC 326 -8.461824150307606E-5
100.0 INSERT_CUBIC 327 6.862064186874406E-5
100.0 INSERT_CUBIC 328 -1.1744440313465887E-4
100.0 INSERT_CUBIC 329 -9.065984227873969E-5
100.0 INSERT_CUBIC 330 -4.889096920424052E-5
100.0 INSERT_CUBIC 331 -2.3487616188422322E-5
100.0 INSERT_CUBIC 332 -9.448258857069902E-5
100.0 INSERT_CUBIC 333 -1.2671273164244212E-4
100.0 INSERT_CUBIC 334 1.033520703002111E-4
100.0 INSERT_CUBIC 335 -7.71467435427553E-5
100.0 INSERT_CUBIC 336 -1.6783371481521314E-4
100.0 INSERT_CUBIC 337 1.037391487823669E-5
100.0 INSERT_CUBIC 338 -2.3812966408964797E-5
100.0 INSERT_CUBIC 339 -1.7503984483058233E-4
100.0 INSERT_CUBIC 340 -5.3434568189292264E-5
100.0 INSERT_CUBIC 341 6.260551556991345E-5
100.0 INSERT_CUBIC 342 -1.469262795184001E-4
100.0 INSERT_CUBIC 343 -8.199844461032058E-5
100.0 INSERT_CUBIC 344 2.617426942341794E-5
100.0 INSERT_CUBIC 345 -8.419298011608234E-5
100.0 INSERT_CUBIC 346 -7.795083511785705E-5
100.0 INSERT_CUBIC 347 -6.953741643966893E-5
100.0 INSERT_CUBIC 348 1.040081265779591E-5
100.0 INSERT_CUBIC 349 -8.469949039868752E-5
100.0 INSERT_CUBIC 350 -1.3009464707414153E-4
100.0 INSERT_CUBIC 351 7.045212491263442E-5
100.0 INSERT_CUBIC 352 -5.8829681936600764E-5
100.0 INSERT_CUBIC 353 -1.5803432222671887E-4
100.0 INSERT_CUBIC 354 -1.1631612361284738E-5
100.0 INSERT_CUBIC 355 -9.96450565615703E-7
100.0 INSERT_CUBIC 356 -1.5523447755549924E-4
100.0 INSERT_CUBIC 357 -5.991743792499449E-5
100.0 INSERT_CUBIC 358 8.632747926329287E-5
100.0 INSERT_CUBIC 359 -1.198820990757632E-4
100.0 INSERT_CUBIC 360 -7.681179972340857E-5
100.0 INSERT_CUBIC 361 -5.989108535331411E-6
100.0 INSERT_CUBIC 362 -5.372542981474382E-5
100.0 INSERT_CUBIC 363 -7.519012089574062E-5
100.0 INSERT_CUBIC 364 -8.353316711495751E-5
100.0 INSERT_CUBIC 365 4.088678251434885E-5
100.0 INSERT_CUBIC 366 -7.339472037859451E-5
100.0 INSERT_CUBIC 367 -1.2973584916542436E-4
100.0 INSERT_CUBIC 368 3.8424066874487295E-5
100.0 INSERT_CUBIC 369 -4.0767282837528285E-5
100.0 INSERT_CUBIC 370 -1.4676833496718444E-4
100.0 INSERT_CUBIC 371 -2.714756926991413E-5
100.0 INSERT_CUBIC 372 2.042530748536109E-5
100.0 INSERT_CUBIC 373 -1.35383674834344E-4
100.0 INSERT_CUBIC 374 -6.252556666774822E-5
100.0 INSERT_CUBIC 375 6.231116046473417E-5
100.0 INSERT_CUBIC 376 -9.435131233903604E-5
100.0 INSERT_CUBIC 377 -6.977495074833584E-5
100.0 INSERT_CUBIC 378 -3.0087660845001807E-5
100.0 INSERT_CUBIC 379 -2.5737743582165962E-5
100.0 INSERT_CUBIC 380 -7.149137356776691E-5
100.0 INSERT_CUBIC 381 -9.238492809737764E-5
100.0 INSERT_CUBIC 382 6.844135021166764E-5
100.0 INSERT_CUBIC 383 -6.112665501989412E-5
100.0 INSERT_CUBIC 384 -1.265753507073697E-4
100.0 INSERT_CUBIC 385 1.410291921821738E-5
100.0 INSERT_CUBIC 386 -2.3135644613425654E-5
100.0 INSERT_CUBIC 387 -1.3457366781821634E-4
100.0 INSERT_CUBIC 388 -3.760365149974021E-5
100.0 INSERT_CUBIC 389 4.053231851530725E-5
100.0 INSERT_CUBIC 390 -1.157769101705064E-4
100.0 INSERT_CUBIC 391 -6.218260205681503E-5
100.0 INSERT_CUBIC 392 2.8672363772130893E-5
100.0 INSERT_CUBIC 393 -7.028679114151615E-5
100.0 INSERT_CUBIC 394 -6.141895561428967E-5
100.0 INSERT_CUBIC 395 -4.781756725424913E-5
100.0 INSERT_CUBIC 396 3.80585234438513E-8
100.0 INSERT_CUBIC 397 -6.565299090866006E-5
100.0 INSERT_CUBIC 398 -9.723921836002347E-5
100.0 INSERT_CUBIC 399 6.204281040789184E-5
100.0 INSERT_CUBIC 400 -4.82930189495967E-5
100.0 INSERT_CUBIC 401 -1.2132003854148365E-4
100.0 INSERT_CUBIC 402 -4.099860007489298E-6
100.0 INSERT_CUBIC 403 -6.042445350296077E-6
100.0 INSERT_CUBIC 404 -1.214934001865231E-4
100.0 INSERT_CUBIC 405 -4.4094534798144736E-5
100.0 INSERT_CUBIC 406 5.941040501378225E-5
100.0 INSERT_CUBIC 407 -9.660132860345172E-5
100.0 INSERT_CUBIC 408 -5.959019319812242E-5
100.0 INSERT_CUBIC 409 2.4623471306384204E-6
100.0 INSERT_CUBIC 410 -4.7620007735726944E-5
100.0 INSERT_CUBIC 411 -5.725789962340855E-5
100.0 INSERT_CUBIC 412 -6.0489039134470346E-5
100.0 INSERT_CUBIC 413 2.3837227024703367E-5
100.0 INSERT_CUBIC 414 -5.826875366476969E-5
100.0 INSERT_CUBIC 415 -9.897668590719277E-5
100.0 INSERT_CUBIC 416 3.630130233478468E-5
100.0 INSERT_CUBIC 417 -3.5178055823426035E-5
100.0 INSERT_CUBIC 418 -1.1450629256648526E-4
100.0 INSERT_CUBIC 419 -1.741722006576296E-5
100.0 INSERT_CUBIC 420 1.0450733157529868E-5
100.0 INSERT_CUBIC 421 -1.0783189782737068E-4
100.0 INSERT_CUBIC 422 -4.7466118045402794E-5
100.0 INSERT_CUBIC 423 5.7220638572275107E-5
100.0 INSERT_CUBIC 424 -7.797433430756229E-5
100.0 INSERT_CUBIC 425 -5.528568222246122E-5
100.0 INSERT_CUBIC 426 -1.7755595087987075E-5
100.0 INSERT_CUBIC 427 -2.6271952922929387E-5
100.0 INSERT_CUBIC 428 -5.571109548307973E-5
100.0 INSERT_CUBIC 429 -6.91233945269154E-5
100.0 INSERT_CUBIC 430 4.586595110067648E-5
100.0 INSERT_CUBIC 431 -4.978245584119634E-5
100.0 INSERT_CUBIC 432 -9.827941880535818E-5
100.0 INSERT_CUBIC 433 1.627020435579496E-5
100.0 INSERT_CUBIC 434 -2.198499127370468E-5
100.0 INSERT_CUBIC 435 -1.0657428381355416E-4
100.0 INSERT_CUBIC 436 -2.681463932052708E-5
100.0 INSERT_CUBIC 437 2.631341409697896E-5
100.0 INSERT_CUBIC 438 -9.387406726801828E-5
100.0 INSERT_CUBIC 439 -4.8377452375625296E-5
100.0 INSERT_CUBIC 440 2.977484121524654E-5
100.0 INSERT_CUBIC 441 -5.9965572271281076E-5
100.0 INSERT_CUBIC 442 -4.968348822353974E-5
100.0 INSERT_CUBIC 443 -3.311473546752097E-5
100.0 INSERT_CUBIC 444 -6.159832878438465E-6
100.0 INSERT_CUBIC 445 -5.226779592959474E-5
100.0 INSERT_CUBIC 446 -7.452331551416336E-5
100.0 INSERT_CUBIC 447 5.565631813420069E-5
100.0 INSERT_CUBIC 448 -4.052781531260763E-5
100.0 INSERT_CUBIC 449 -9.567963319234707E-5
100.0 INSERT_CUBIC 450 8.86887304041295E-7
100.0 INSERT_CUBIC 451 -8.858684677814921E-6
100.0 INSERT_CUBIC 452 -9.768767718698612E-5
100.0 INSERT_CUBIC 453 -3.305423442201416E-5
100.0 INSERT_CUBIC 454 4.153605230472479E-5
100.0 INSERT_CUBIC 455 -7.982596580324852E-5
100.0 INSERT_CUBIC 456 -4.734579528786753E-5
100.0 INSERT_CUBIC 457 7.915977788819362E-6
100.0 INSERT_CUBIC 458 -4.261192633725486E-5
100.0 INSERT_CUBIC 459 -4.464262982706302E-5
100.0 INSERT_CUBIC 460 -4.451609482059027E-5
100.0 INSERT_CUBIC 461 1.2798878753716991E-5
100.0 INSERT_CUBIC 462 -4.7378441901280155E-5
100.0 INSERT_CUBIC 463 -7.732433607543499E-5
100.0 INSERT_CUBIC 464 3.440081625516456E-5
100.0 INSERT_CUBIC 465 -3.0756952685173644E-5
100.0 INSERT_CUBIC 466 -9.15953306059869E-5
100.0 INSERT_CUBIC 467 -1.0696480772676153E-5
100.0 INSERT_CUBIC 468 4.098371584326799E-6
100.0 INSERT_CUBIC 469 -8.801728313967416E-5
100.0 INSERT_CUBIC 470 -3.6741974396292676E-5
100.0 INSERT_CUBIC 471 5.301881940944497E-5
100.0 INSERT_CUBIC 472 -6.583618955779968E-5
100.0 INSERT_CUBIC 473 -4.477978318329079E-5
100.0 INSERT_CUBIC 474 -9.335809838972864E-6
100.0 INSERT_CUBIC 475 -2.5927849026885497E-5
100.0 INSERT_CUBIC 476 -4.438414737739649E-5
100.0 INSERT_CUBIC 477 -5.268121244839108E-5
100.0 INSERT_CUBIC 478 3.068405595563206E-5
100.0 INSERT_CUBIC 479 -4.139272701042529E-5
100.0 INSERT_CUBIC 480 -7.803302192277428E-5
100.0 INSERT_CUBIC 481 1.7530208259675106E-5
100.0 INSERT_CUBIC 482 -2.066096371944326E-5
100.0 INSERT_CUBIC 483 -8.635959188163511E-5
100.0 INSERT_CUBIC 484 -1.9161125696776082E-5
100.0 INSERT_CUBIC 485 1.6814627311845243E-5
100.0 INSERT_CUBIC 486 -7.781322084277065E-5
100.0 INSERT_CUBIC 487 -3.836284904812359E-5
100.0 INSERT_CUBIC 488 3.0106567763699132E-5
100.0 INSERT_CUBIC 489 -5.201116819009144E-5
100.0 INSERT_CUBIC 490 -4.100412168428491E-5
100.0 INSERT_CUBIC 491 -2.2772619663768978E-5
100.0 INSERT_CUBIC 492 -9.91253511939405E-6
100.0 INSERT_CUBIC 493 -4.246677564845314E-5
100.0 INSERT_CUBIC 494 -5.819170483700731E-5
100.0 INSERT_CUBIC 495 4.757158703894149E-5
100.0 INSERT_CUBIC 496 -3.4583596447923526E-5
100.0 INSERT_CUBIC 497 -7.705558006021462E-5
100.0 INSERT_CUBIC 498 4.300485262120901E-6
100.0 INSERT_CUBIC 499 -1.038494389860034E-5

